Safety Screening for Voltage Control in Active Distribution Grids via Distributionally Robust Conformal Screening

Deploying a new control policy for voltage control in active distribution grids requires evidence that physical limits will be satisfied before the policy is tested on the physical grid. This assessment is difficult for two reasons. First, simulations cannot capture every disturbance, modeling error, and device interaction present in the real grid. Second, historical measurements reflect operation under existing control policies, whereas a new policy may drive the grid into different operating conditions. To address these challenges, we propose Distributionally Robust Conformal Safety Screening (DR-CSS), a policy-agnostic framework for pre-deployment, scenario-by-scenario screening of a new control policy using historical data and a nominal simulator. For each new scenario, the simulator predicts a future voltage trajectory for the whole grid; DR-CSS then constructs a conformal safety interval around this prediction using historical simulation-to-reality errors. The interval is further enlarged to account for closed-loop changes induced by the deployment of the new policy and its interactions with the remaining controllers. To the best of our knowledge, DR-CSS is the first framework in power systems to combine historical data from an existing control policy with an imperfect simulator for pre-deployment safety screening of a new policy. Experiments on the IEEE 33-bus and IEEE 141-bus systems evaluate the deployment of learning-based voltage control policies and show that DR-CSS identifies all unsafe test scenarios. To reduce unnecessary warnings on safe scenarios, we adapt the safety intervals to different operating conditions and gradually introduce new policies with recalibration after each stage. These extensions increase the informational value of the safety screening and support safer deployment decisions in active distribution grids.

==> figures/ablation_study/_new_2rl_3rl/loadwise_rho_grid_meta.csv <==
bin,coverage_field,coverage_target,default_bin,load_lower,load_upper,q_specific,q_uniform,rho_bin,rho_bin_reason,rho_global,rho_global_reason,rho_specific,rho_specific_final,rho_uniform,rho_uniform_final,width_max,width_min
0,trajectory_coverage,0.95,4,-5.863097667694092,-3.3161001682281492,5.086722865697543,4.390663682395006,0.0016698233783245086,,1.8626451492309571e-10,,0.0016698233783245086,0.0016698233783245086,1.8626451492309571e-10,1.8626451492309571e-10,0.05277648625781328,0.001341858230728743
1,trajectory_coverage,0.95,4,-3.3161001682281492,-2.477263927459717,3.901621010506693,4.390663682395006,1.8626451492309571e-10,,1.8626451492309571e-10,,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,0.04555463460752618,0.0011923988364501764
2,trajectory_coverage,0.95,4,-2.477263927459717,-1.67896409034729,4.390663682395006,4.390663682395006,1.8626451492309571e-10,,1.8626451492309571e-10,,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,0.045554634607526186,0.001341858230728743
3,trajectory_coverage,0.95,4,-1.67896409034729,-0.6198024272918701,4.690430990092943,4.390663682395006,1.8626451492309571e-10,,1.8626451492309571e-10,,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,0.04866482276067834,0.001341858230728743
4,trajectory_coverage,0.95,4,-0.6198024272918701,1.9603241682052612,4.314674092636705,4.390663682395006,1.8626451492309571e-10,,1.8626451492309571e-10,,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,1.8626451492309571e-10,0.04555463460752619,0.0013186345762101759


==> figures/ablation_study/_new_2rl_3rl/loadwise_rho_grid_specific.csv <==
agent_index,agent_type,agent_type_id,bin,bus,load_lower,load_upper,mean_width,method,n_prefix,plot_class,plot_x,plot_y,point_coverage,q,rho,std_width,trajectory_coverage,undercoverage
0,load,0,0,1,-5.863097667694092,-3.3161001682281492,0.0015545852377947256,load_specific_rho,198,0,1.2,0.0,0.997979797979798,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
1,load,0,0,2,-5.863097667694092,-3.3161001682281492,0.007704529999955828,load_specific_rho,198,0,2.4,0.0,0.997979797979798,5.086722865697543,0.0016698233783245086,4.0295162680224505e-17,0.9848484848484849,0
2,load,0,0,3,-5.863097667694092,-3.3161001682281492,0.010036167058362569,load_specific_rho,198,0,3.6,0.0,0.9989898989898991,5.086722865697543,0.0016698233783245086,3.980482258150019e-17,0.9949494949494949,0
3,load,0,0,4,-5.863097667694092,-3.3161001682281492,0.012535903323482867,load_specific_rho,198,0,4.8,0.0,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
4,load,0,0,5,-5.863097667694092,-3.3161001682281492,0.017610685902826533,load_specific_rho,198,0,6.0,0.0,0.9989898989898991,5.086722865697543,0.0016698233783245086,1.5830026798645643e-17,0.9949494949494949,0
5,load,0,0,6,-5.863097667694092,-3.3161001682281492,0.01757143982721665,load_specific_rho,198,0,6.0,-1.5,0.9984848484848484,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
6,load,0,0,7,-5.863097667694092,-3.3161001682281492,0.021795801333335696,load_specific_rho,198,0,7.2,-1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
7,load,0,0,8,-5.863097667694092,-3.3161001682281492,0.02726220300402593,load_specific_rho,198,0,8.4,-1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
8,load,0,0,9,-5.863097667694092,-3.3161001682281492,0.03309554428066974,load_specific_rho,198,0,9.6,-1.5,0.9974747474747475,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
9,load,0,0,10,-5.863097667694092,-3.3161001682281492,0.03418955158806632,load_specific_rho,198,0,10.8,-1.5,0.997979797979798,5.086722865697543,0.0016698233783245086,3.729869404218392e-17,0.98989898989899,0
10,load,0,0,11,-5.863097667694092,-3.3161001682281492,0.036655151818466354,load_specific_rho,198,0,12.0,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,1.9445667195211853e-17,0.9949494949494949,0
11,load,0,0,12,-5.863097667694092,-3.3161001682281492,0.04493429447964957,load_specific_rho,198,0,13.2,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,1.398252731490404e-17,0.9949494949494949,0
12,load,0,0,13,-5.863097667694092,-3.3161001682281492,0.045642356795498454,load_specific_rho,198,0,14.4,-1.5,0.9984848484848484,5.086722865697543,0.0016698233783245086,1.415537105015481e-17,0.98989898989899,0
13,load,0,0,14,-5.863097667694092,-3.3161001682281492,0.046968398787647025,load_specific_rho,198,0,15.6,-1.5,0.9984848484848484,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
14,load,0,0,15,-5.863097667694092,-3.3161001682281492,0.04887881356846656,load_specific_rho,198,0,16.8,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,1.3877787807814457e-17,0.9949494949494949,0
15,load,0,0,16,-5.863097667694092,-3.3161001682281492,0.05097064361362502,load_specific_rho,198,0,18.0,-1.5,0.9984848484848484,5.086722865697543,0.0016698233783245086,1.4793771510285994e-18,0.98989898989899,0
16,load,0,0,17,-5.863097667694092,-3.3161001682281492,0.05277648625781328,load_specific_rho,198,0,19.2,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
17,load,0,0,18,-5.863097667694092,-3.3161001682281492,0.002425463246694015,load_specific_rho,198,0,1.2,-1.5,0.997979797979798,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
18,load,0,0,19,-5.863097667694092,-3.3161001682281492,0.01144150073899386,load_specific_rho,198,0,2.4,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
19,load,0,0,20,-5.863097667694092,-3.3161001682281492,0.013872825401275879,load_specific_rho,198,0,3.6,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
20,load,0,0,21,-5.863097667694092,-3.3161001682281492,0.018266142918217376,load_specific_rho,198,0,4.8,-1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
21,load,0,0,22,-5.863097667694092,-3.3161001682281492,0.010910173246045046,load_specific_rho,198,0,2.4,1.5,0.997979797979798,5.086722865697543,0.0016698233783245086,1.532810120772211e-17,0.9848484848484849,0
22,load,0,0,23,-5.863097667694092,-3.3161001682281492,0.017866832448728776,load_specific_rho,198,0,3.6,1.5,0.9959595959595959,5.086722865697543,0.0016698233783245086,0.0,0.9747474747474747,0
23,load,0,0,24,-5.863097667694092,-3.3161001682281492,0.024751367874944474,load_specific_rho,198,0,4.8,1.5,0.9954545454545455,5.086722865697543,0.0016698233783245086,0.0,0.9747474747474747,0
24,load,0,0,25,-5.863097667694092,-3.3161001682281492,0.01794836090451879,load_specific_rho,198,0,6.0,1.5,0.9989898989898991,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
25,load,0,0,26,-5.863097667694092,-3.3161001682281492,0.018527243220396797,load_specific_rho,198,0,7.2,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,1.4582687156102517e-17,0.9949494949494949,0
26,load,0,0,27,-5.863097667694092,-3.3161001682281492,0.020555949061331624,load_specific_rho,198,0,8.4,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
27,load,0,0,28,-5.863097667694092,-3.3161001682281492,0.022226225338870212,load_specific_rho,198,0,9.6,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,3.982123749299335e-17,0.9949494949494949,0
28,load,0,0,29,-5.863097667694092,-3.3161001682281492,0.023081790226739063,load_specific_rho,198,0,10.8,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
29,load,0,0,30,-5.863097667694092,-3.3161001682281492,0.023889861385331113,load_specific_rho,198,0,12.0,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
30,load,0,0,31,-5.863097667694092,-3.3161001682281492,0.0241278988369896,load_specific_rho,198,0,13.2,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,4.422969333763306e-17,0.9949494949494949,0
31,load,0,0,32,-5.863097667694092,-3.3161001682281492,0.02423417568206787,load_specific_rho,198,0,14.4,1.5,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
32,sgen,1,0,12,-5.863097667694092,-3.3161001682281492,0.04488663635142309,load_specific_rho,198,2,13.2,-2.05,0.9989898989898991,5.086722865697543,0.0016698233783245086,3.945005736076265e-18,0.9949494949494949,0
33,sgen,1,0,17,-5.863097667694092,-3.3161001682281492,0.05276464494969481,load_specific_rho,198,2,19.2,-2.05,0.997979797979798,5.086722865697543,0.0016698233783245086,1.3877787807814457e-17,0.98989898989899,0
34,sgen,1,0,21,-5.863097667694092,-3.3161001682281492,0.018276270952288343,load_specific_rho,198,2,4.8,-2.05,0.9984848484848484,5.086722865697543,0.0016698233783245086,0.0,0.98989898989899,0
35,sgen,1,0,24,-5.863097667694092,-3.3161001682281492,0.02469617594071183,load_specific_rho,198,2,4.8,0.95,0.9964646464646465,5.086722865697543,0.0016698233783245086,0.0,0.9747474747474747,0
36,sgen,1,0,28,-5.863097667694092,-3.3161001682281492,0.022320220277764147,load_specific_rho,198,2,9.6,0.95,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
37,sgen,1,0,32,-5.863097667694092,-3.3161001682281492,0.02430593028612371,load_specific_rho,198,2,14.4,0.95,0.9994949494949495,5.086722865697543,0.0016698233783245086,0.0,0.9949494949494949,0
0,load,0,1,1,-3.3161001682281492,-2.477263927459717,0.0011923988364501764,load_specific_rho,209,0,1.2,0.0,0.9894736842105263,3.901621010506693,1.8626451492309571e-10,1.9276671781770046e-17,0.9665071770334929,0
1,load,0,1,2,-3.3161001682281492,-2.477263927459717,0.005909532899190939,load_specific_rho,209,0,2.4,0.0,0.9861244019138756,3.901621010506693,1.8626451492309571e-10,0.0,0.9665071770334929,0
2,load,0,1,3,-3.3161001682281492,-2.477263927459717,0.007697946456631235,load_specific_rho,209,0,3.6,0.0,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,1.788474347093066e-17,0.9712918660287081,0
3,load,0,1,4,-3.3161001682281492,-2.477263927459717,0.009615295561393733,load_specific_rho,209,0,4.8,0.0,0.9880382775119617,3.901621010506693,1.8626451492309571e-10,0.0,0.9712918660287081,0
4,load,0,1,5,-3.3161001682281492,-2.477263927459717,0.013507758126799274,load_specific_rho,209,0,6.0,0.0,0.9894736842105263,3.901621010506693,1.8626451492309571e-10,0.0,0.9712918660287081,0
5,load,0,1,6,-3.3161001682281492,-2.477263927459717,0.013477655579988364,load_specific_rho,209,0,6.0,-1.5,0.9899521531100477,3.901621010506693,1.8626451492309571e-10,1.9559281176243315e-17,0.9760765550239234,0
6,load,0,1,7,-3.3161001682281492,-2.477263927459717,0.016717827699329727,load_specific_rho,209,0,7.2,-1.5,0.9880382775119617,3.901621010506693,1.8626451492309571e-10,6.285635114081133e-18,0.9569377990430622,0
7,load,0,1,8,-3.3161001682281492,-2.477263927459717,0.02091067015867799,load_specific_rho,209,0,8.4,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,9.551348623289064e-18,0.9569377990430622,0
8,load,0,1,9,-3.3161001682281492,-2.477263927459717,0.02538496283931302,load_specific_rho,209,0,9.6,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
9,load,0,1,10,-3.3161001682281492,-2.477263927459717,0.026224088934617005,load_specific_rho,209,0,10.8,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,3.52829369298396e-17,0.9569377990430622,0
10,load,0,1,11,-3.3161001682281492,-2.477263927459717,0.028115254998982486,load_specific_rho,209,0,12.0,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
11,load,0,1,12,-3.3161001682281492,-2.477263927459717,0.03446552762218413,load_specific_rho,209,0,13.2,-1.5,0.9861244019138757,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
12,load,0,1,13,-3.3161001682281492,-2.477263927459717,0.03500862597473953,load_specific_rho,209,0,14.4,-1.5,0.9866028708133973,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
13,load,0,1,14,-3.3161001682281492,-2.477263927459717,0.036025727443401934,load_specific_rho,209,0,15.6,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
14,load,0,1,15,-3.3161001682281492,-2.477263927459717,0.03749105485447313,load_specific_rho,209,0,16.8,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
15,load,0,1,16,-3.3161001682281492,-2.477263927459717,0.039095531502815195,load_specific_rho,209,0,18.0,-1.5,0.9875598086124402,3.901621010506693,1.8626451492309571e-10,0.0,0.9617224880382775,0
16,load,0,1,17,-3.3161001682281492,-2.477263927459717,0.04048064993530254,load_specific_rho,209,0,19.2,-1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9617224880382775,0
17,load,0,1,18,-3.3161001682281492,-2.477263927459717,0.0018603801727294922,load_specific_rho,209,0,1.2,-1.5,0.9933014354066986,3.901621010506693,1.8626451492309571e-10,0.0,0.9808612440191388,0
18,load,0,1,19,-3.3161001682281492,-2.477263927459717,0.008775866280433586,load_specific_rho,209,0,2.4,-1.5,0.9923444976076555,3.901621010506693,1.8626451492309571e-10,0.0,0.9760765550239234,0
19,load,0,1,20,-3.3161001682281492,-2.477263927459717,0.010640742279417914,load_specific_rho,209,0,3.6,-1.5,0.9913875598086125,3.901621010506693,1.8626451492309571e-10,0.0,0.9760765550239234,0
20,load,0,1,21,-3.3161001682281492,-2.477263927459717,0.014010507132446559,load_specific_rho,209,0,4.8,-1.5,0.9909090909090909,3.901621010506693,1.8626451492309571e-10,0.0,0.9760765550239234,0
21,load,0,1,22,-3.3161001682281492,-2.477263927459717,0.008368327170346282,load_specific_rho,209,0,2.4,1.5,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,3.5381758891431715e-17,0.9569377990430622,0
22,load,0,1,23,-3.3161001682281492,-2.477263927459717,0.013704227793350565,load_specific_rho,209,0,3.6,1.5,0.9856459330143541,3.901621010506693,1.8626451492309571e-10,5.9490559311598406e-18,0.9617224880382775,0
23,load,0,1,24,-3.3161001682281492,-2.477263927459717,0.018984807997088016,load_specific_rho,209,0,4.8,1.5,0.9837320574162679,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
24,load,0,1,25,-3.3161001682281492,-2.477263927459717,0.013766761794998028,load_specific_rho,209,0,6.0,1.5,0.9880382775119617,3.901621010506693,1.8626451492309571e-10,1.0984470379507575e-17,0.9665071770334929,0
25,load,0,1,26,-3.3161001682281492,-2.477263927459717,0.014210776431901273,load_specific_rho,209,0,7.2,1.5,0.9894736842105263,3.901621010506693,1.8626451492309571e-10,0.0,0.9712918660287081,0
26,load,0,1,27,-3.3161001682281492,-2.477263927459717,0.015766835517900535,load_specific_rho,209,0,8.4,1.5,0.9894736842105263,3.901621010506693,1.8626451492309571e-10,4.977568711168161e-17,0.9712918660287081,0
27,load,0,1,28,-3.3161001682281492,-2.477263927459717,0.01704797176020341,load_specific_rho,209,0,9.6,1.5,0.9894736842105264,3.901621010506693,1.8626451492309571e-10,5.0956351998488314e-17,0.9760765550239234,0
28,load,0,1,29,-3.3161001682281492,-2.477263927459717,0.017704207617845927,load_specific_rho,209,0,10.8,1.5,0.9899521531100477,3.901621010506693,1.8626451492309571e-10,5.0779726330135304e-17,0.9760765550239234,0
29,load,0,1,30,-3.3161001682281492,-2.477263927459717,0.018324014808760038,load_specific_rho,209,0,12.0,1.5,0.9899521531100477,3.901621010506693,1.8626451492309571e-10,4.9893567938145796e-17,0.9760765550239234,0
30,load,0,1,31,-3.3161001682281492,-2.477263927459717,0.01850659442774053,load_specific_rho,209,0,13.2,1.5,0.9904306220095693,3.901621010506693,1.8626451492309571e-10,4.9445406962771175e-17,0.9808612440191388,0
31,load,0,1,32,-3.3161001682281492,-2.477263927459717,0.018588110952747965,load_specific_rho,209,0,14.4,1.5,0.9899521531100477,3.901621010506693,1.8626451492309571e-10,4.9857770893530877e-17,0.9760765550239234,0
32,sgen,1,1,12,-3.3161001682281492,-2.477263927459717,0.034428972858081774,load_specific_rho,209,2,13.2,-2.05,0.9861244019138757,3.901621010506693,1.8626451492309571e-10,0.0,0.9569377990430622,0
33,sgen,1,1,17,-3.3161001682281492,-2.477263927459717,0.04047156740854296,load_specific_rho,209,2,19.2,-2.05,0.9870813397129187,3.901621010506693,1.8626451492309571e-10,0.0,0.9617224880382775,0
34,sgen,1,1,21,-3.3161001682281492,-2.477263927459717,0.014018275542790448,load_specific_rho,209,2,4.8,-2.05,0.992822966507177,3.901621010506693,1.8626451492309571e-10,0.0,0.9808612440191388,0
35,sgen,1,1,24,-3.3161001682281492,-2.477263927459717,0.01894247464889931,load_specific_rho,209,2,4.8,0.95,0.9827751196172247,3.901621010506693,1.8626451492309571e-10,0.0,0.9521531100478469,0
36,sgen,1,1,28,-3.3161001682281492,-2.477263927459717,0.017120067810676876,load_specific_rho,209,2,9.6,0.95,0.9894736842105264,3.901621010506693,1.8626451492309571e-10,0.0,0.9760765550239234,0
37,sgen,1,1,32,-3.3161001682281492,-2.477263927459717,0.018643148209185334,load_specific_rho,209,2,14.4,0.95,0.9899521531100477,3.901621010506693,1.8626451492309571e-10,0.0,0.9760765550239234,0
0,load,0,2,1,-2.477263927459717,-1.67896409034729,0.001341858230728743,load_specific_rho,172,0,1.2,0.0,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
1,load,0,2,2,-2.477263927459717,-1.67896409034729,0.0066502541919176705,load_specific_rho,172,0,2.4,0.0,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,3.045116883230104e-18,0.9593023255813954,0
2,load,0,2,3,-2.477263927459717,-1.67896409034729,0.0086628336901855,load_specific_rho,172,0,3.6,0.0,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
3,load,0,2,4,-2.477263927459717,-1.67896409034729,0.010820509963222258,load_specific_rho,172,0,4.8,0.0,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,7.902041503034511e-18,0.9709302325581395,0
4,load,0,2,5,-2.477263927459717,-1.67896409034729,0.01520086724933123,load_specific_rho,172,0,6.0,0.0,0.9860465116279071,4.390663682395006,1.8626451492309571e-10,1.964219527325967e-17,0.9651162790697675,0
5,load,0,2,6,-2.477263927459717,-1.67896409034729,0.015166991545187969,load_specific_rho,172,0,6.0,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9593023255813954,0
6,load,0,2,7,-2.477263927459717,-1.67896409034729,0.0188132980446637,load_specific_rho,172,0,7.2,-1.5,0.9848837209302325,4.390663682395006,1.8626451492309571e-10,8.777880972044882e-18,0.9593023255813954,0
7,load,0,2,8,-2.477263927459717,-1.67896409034729,0.0235316858795378,load_specific_rho,172,0,8.4,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
8,load,0,2,9,-2.477263927459717,-1.67896409034729,0.028566801879879034,load_specific_rho,172,0,9.6,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
9,load,0,2,10,-2.477263927459717,-1.67896409034729,0.029511106942231264,load_specific_rho,172,0,10.8,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,2.1721529485905832e-17,0.9651162790697675,0
10,load,0,2,11,-2.477263927459717,-1.67896409034729,0.03163931830202937,load_specific_rho,172,0,12.0,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9593023255813954,0
11,load,0,2,12,-2.477263927459717,-1.67896409034729,0.03878555605934019,load_specific_rho,172,0,13.2,-1.5,0.9848837209302325,4.390663682395006,1.8626451492309571e-10,2.6038327980633052e-17,0.9534883720930233,0
12,load,0,2,13,-2.477263927459717,-1.67896409034729,0.03939672823780427,load_specific_rho,172,0,14.4,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
13,load,0,2,14,-2.477263927459717,-1.67896409034729,0.04054131672237027,load_specific_rho,172,0,15.6,-1.5,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
14,load,0,2,15,-2.477263927459717,-1.67896409034729,0.0421903133392334,load_specific_rho,172,0,16.8,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
15,load,0,2,16,-2.477263927459717,-1.67896409034729,0.043995900640038776,load_specific_rho,172,0,18.0,-1.5,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,1.1347624062467882e-17,0.9651162790697675,0
16,load,0,2,17,-2.477263927459717,-1.67896409034729,0.045554634607526186,load_specific_rho,172,0,19.2,-1.5,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.9651162790697675,0
17,load,0,2,18,-2.477263927459717,-1.67896409034729,0.0020935666580261802,load_specific_rho,172,0,1.2,-1.5,0.9976744186046511,4.390663682395006,1.8626451492309571e-10,0.0,0.9767441860465116,0
18,load,0,2,19,-2.477263927459717,-1.67896409034729,0.009875863712875521,load_specific_rho,172,0,2.4,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,0.0,0.9941860465116279,0
19,load,0,2,20,-2.477263927459717,-1.67896409034729,0.011974489719568382,load_specific_rho,172,0,3.6,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,6.745842675226174e-18,0.9941860465116279,0
20,load,0,2,21,-2.477263927459717,-1.67896409034729,0.01576663255419053,load_specific_rho,172,0,4.8,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,5.026314150168522e-18,0.9941860465116279,0
21,load,0,2,22,-2.477263927459717,-1.67896409034729,0.009417242241184898,load_specific_rho,172,0,2.4,1.5,0.988953488372093,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
22,load,0,2,23,-2.477263927459717,-1.67896409034729,0.01542196310341204,load_specific_rho,172,0,3.6,1.5,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
23,load,0,2,24,-2.477263927459717,-1.67896409034729,0.021364429493686526,load_specific_rho,172,0,4.8,1.5,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,4.2339254631573675e-17,0.9534883720930233,0
24,load,0,2,25,-2.477263927459717,-1.67896409034729,0.015492335333110995,load_specific_rho,172,0,6.0,1.5,0.9860465116279071,4.390663682395006,1.8626451492309571e-10,2.9973708891180175e-17,0.9651162790697675,0
25,load,0,2,26,-2.477263927459717,-1.67896409034729,0.015992004300305094,load_specific_rho,172,0,7.2,1.5,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,4.157869719197091e-17,0.9709302325581395,0
26,load,0,2,27,-2.477263927459717,-1.67896409034729,0.017743105214043098,load_specific_rho,172,0,8.4,1.5,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
27,load,0,2,28,-2.477263927459717,-1.67896409034729,0.01918482350398757,load_specific_rho,172,0,9.6,1.5,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,5.111841381408025e-17,0.9709302325581395,0
28,load,0,2,29,-2.477263927459717,-1.67896409034729,0.01992331423373228,load_specific_rho,172,0,10.8,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
29,load,0,2,30,-2.477263927459717,-1.67896409034729,0.02062081020166609,load_specific_rho,172,0,12.0,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,4.5713126954910265e-17,0.9709302325581395,0
30,load,0,2,31,-2.477263927459717,-1.67896409034729,0.020826274981572634,load_specific_rho,172,0,13.2,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
31,load,0,2,32,-2.477263927459717,-1.67896409034729,0.0209180090697636,load_specific_rho,172,0,14.4,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
32,sgen,1,2,12,-2.477263927459717,-1.67896409034729,0.03874441939467399,load_specific_rho,172,2,13.2,-2.05,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
33,sgen,1,2,17,-2.477263927459717,-1.67896409034729,0.04554441364544903,load_specific_rho,172,2,19.2,-2.05,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,5.81994270019513e-18,0.9651162790697675,0
34,sgen,1,2,21,-2.477263927459717,-1.67896409034729,0.015775374683955512,load_specific_rho,172,2,4.8,-2.05,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,0.0,0.9941860465116279,0
35,sgen,1,2,24,-2.477263927459717,-1.67896409034729,0.021316789937218444,load_specific_rho,172,2,4.8,0.95,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,4.273411148149478e-17,0.9534883720930233,0
36,sgen,1,2,28,-2.477263927459717,-1.67896409034729,0.01926595632278394,load_specific_rho,172,2,9.6,0.95,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
37,sgen,1,2,32,-2.477263927459717,-1.67896409034729,0.02097994488627883,load_specific_rho,172,2,14.4,0.95,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,4.543595648888179e-17,0.9709302325581395,0
0,load,0,3,1,-1.67896409034729,-0.6198024272918701,0.0014334719953518205,load_specific_rho,190,0,1.2,0.0,0.9936842105263158,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
1,load,0,3,2,-1.67896409034729,-0.6198024272918701,0.007104292337132723,load_specific_rho,190,0,2.4,0.0,0.9926315789473684,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
2,load,0,3,3,-1.67896409034729,-0.6198024272918701,0.009254278291773499,load_specific_rho,190,0,3.6,0.0,0.9910526315789474,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
3,load,0,3,4,-1.67896409034729,-0.6198024272918701,0.011559267329813494,load_specific_rho,190,0,4.8,0.0,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,0.0,0.9631578947368421,0
4,load,0,3,5,-1.67896409034729,-0.6198024272918701,0.01623868826674979,load_specific_rho,190,0,6.0,0.0,0.99,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
5,load,0,3,6,-1.67896409034729,-0.6198024272918701,0.016202499739452314,load_specific_rho,190,0,6.0,-1.5,0.9863157894736843,4.690430990092943,1.8626451492309571e-10,0.0,0.9526315789473684,0
6,load,0,3,7,-1.67896409034729,-0.6198024272918701,0.0200977534508886,load_specific_rho,190,0,7.2,-1.5,0.99,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
7,load,0,3,8,-1.67896409034729,-0.6198024272918701,0.025138283567715636,load_specific_rho,190,0,8.4,-1.5,0.99,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
8,load,0,3,9,-1.67896409034729,-0.6198024272918701,0.030517166086413087,load_specific_rho,190,0,9.6,-1.5,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,4.402954162975837e-18,0.9631578947368421,0
9,load,0,3,10,-1.67896409034729,-0.6198024272918701,0.031525942446651634,load_specific_rho,190,0,10.8,-1.5,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
10,load,0,3,11,-1.67896409034729,-0.6198024272918701,0.03379945488976821,load_specific_rho,190,0,12.0,-1.5,0.9915789473684211,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
11,load,0,3,12,-1.67896409034729,-0.6198024272918701,0.0414335934765747,load_specific_rho,190,0,13.2,-1.5,0.9915789473684209,4.690430990092943,1.8626451492309571e-10,3.44378772111011e-17,0.968421052631579,0
12,load,0,3,13,-1.67896409034729,-0.6198024272918701,0.04208649270400711,load_specific_rho,190,0,14.4,-1.5,0.9921052631578947,4.690430990092943,1.8626451492309571e-10,3.726522312608784e-17,0.968421052631579,0
13,load,0,3,14,-1.67896409034729,-0.6198024272918701,0.04330922659739053,load_specific_rho,190,0,15.6,-1.5,0.99,4.690430990092943,1.8626451492309571e-10,3.857504755504428e-17,0.9631578947368421,0
14,load,0,3,15,-1.67896409034729,-0.6198024272918701,0.045070806484573823,load_specific_rho,190,0,16.8,-1.5,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,4.450183691564441e-17,0.9631578947368421,0
15,load,0,3,16,-1.67896409034729,-0.6198024272918701,0.04699966809722119,load_specific_rho,190,0,18.0,-1.5,0.99,4.690430990092943,1.8626451492309571e-10,5.1678886663980706e-17,0.9631578947368421,0
16,load,0,3,17,-1.67896409034729,-0.6198024272918701,0.04866482276067834,load_specific_rho,190,0,19.2,-1.5,0.9905263157894738,4.690430990092943,1.8626451492309571e-10,4.8964572590060676e-17,0.968421052631579,0
17,load,0,3,18,-1.67896409034729,-0.6198024272918701,0.0022365024157976502,load_specific_rho,190,0,1.2,-1.5,0.9947368421052631,4.690430990092943,1.8626451492309571e-10,1.3431289203554523e-17,0.9842105263157894,0
18,load,0,3,19,-1.67896409034729,-0.6198024272918701,0.010550126487378228,load_specific_rho,190,0,2.4,-1.5,0.9978947368421053,4.690430990092943,1.8626451492309571e-10,4.8475316064032704e-17,0.9894736842105263,0
19,load,0,3,20,-1.67896409034729,-0.6198024272918701,0.01279203367281756,load_specific_rho,190,0,3.6,-1.5,0.9984210526315789,4.690430990092943,1.8626451492309571e-10,0.0,0.9894736842105263,0
20,load,0,3,21,-1.67896409034729,-0.6198024272918701,0.016843080520629883,load_specific_rho,190,0,4.8,-1.5,0.9978947368421053,4.690430990092943,1.8626451492309571e-10,0.0,0.9842105263157894,0
21,load,0,3,22,-1.67896409034729,-0.6198024272918701,0.01006019318363549,load_specific_rho,190,0,2.4,1.5,0.9942105263157893,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
22,load,0,3,23,-1.67896409034729,-0.6198024272918701,0.016474879175636836,load_specific_rho,190,0,3.6,1.5,0.9931578947368422,4.690430990092943,1.8626451492309571e-10,0.0,0.9789473684210527,0
23,load,0,3,24,-1.67896409034729,-0.6198024272918701,0.022823060346125353,load_specific_rho,190,0,4.8,1.5,0.9926315789473685,4.690430990092943,1.8626451492309571e-10,9.754801072436932e-18,0.9789473684210527,0
24,load,0,3,25,-1.67896409034729,-0.6198024272918701,0.016550055985089244,load_specific_rho,190,0,6.0,1.5,0.9900000000000001,4.690430990092943,1.8626451492309571e-10,5.166969162331152e-17,0.968421052631579,0
25,load,0,3,26,-1.67896409034729,-0.6198024272918701,0.01708383925296104,load_specific_rho,190,0,7.2,1.5,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,5.12857171756544e-17,0.9736842105263158,0
26,load,0,3,27,-1.67896409034729,-0.6198024272918701,0.018954494485678985,load_specific_rho,190,0,8.4,1.5,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
27,load,0,3,28,-1.67896409034729,-0.6198024272918701,0.020494644366266357,load_specific_rho,190,0,9.6,1.5,0.9910526315789474,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
28,load,0,3,29,-1.67896409034729,-0.6198024272918701,0.0212835546666794,load_specific_rho,190,0,10.8,1.5,0.9915789473684209,4.690430990092943,1.8626451492309571e-10,3.3293944168880154e-17,0.9736842105263158,0
29,load,0,3,30,-1.67896409034729,-0.6198024272918701,0.022028671336985717,load_specific_rho,190,0,12.0,1.5,0.9915789473684209,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
30,load,0,3,31,-1.67896409034729,-0.6198024272918701,0.022248163978818347,load_specific_rho,190,0,13.2,1.5,0.9910526315789474,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
31,load,0,3,32,-1.67896409034729,-0.6198024272918701,0.022346161102083213,load_specific_rho,190,0,14.4,1.5,0.9915789473684209,4.690430990092943,1.8626451492309571e-10,2.6369718896069167e-17,0.9736842105263158,0
32,sgen,1,3,12,-1.67896409034729,-0.6198024272918701,0.04138964825536551,load_specific_rho,190,2,13.2,-2.05,0.9915789473684211,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
33,sgen,1,3,17,-1.67896409034729,-0.6198024272918701,0.0486539039746488,load_specific_rho,190,2,19.2,-2.05,0.9900000000000001,4.690430990092943,1.8626451492309571e-10,4.946916300631868e-17,0.968421052631579,0
34,sgen,1,3,21,-1.67896409034729,-0.6198024272918701,0.01685241950884066,load_specific_rho,190,2,4.8,-2.05,0.9957894736842104,4.690430990092943,1.8626451492309571e-10,3.772564402534368e-17,0.9789473684210527,0
35,sgen,1,3,24,-1.67896409034729,-0.6198024272918701,0.02277216825595996,load_specific_rho,190,2,4.8,0.95,0.9926315789473685,4.690430990092943,1.8626451492309571e-10,9.571226581571853e-18,0.9789473684210527,0
36,sgen,1,3,28,-1.67896409034729,-0.6198024272918701,0.02058131643115768,load_specific_rho,190,2,9.6,0.95,0.9905263157894736,4.690430990092943,1.8626451492309571e-10,0.0,0.9736842105263158,0
37,sgen,1,3,32,-1.67896409034729,-0.6198024272918701,0.022412325512339404,load_specific_rho,190,2,14.4,0.95,0.9910526315789474,4.690430990092943,1.8626451492309571e-10,0.0,0.968421052631579,0
0,load,0,4,1,-0.6198024272918701,1.9603241682052612,0.0013186345762101759,load_specific_rho,231,0,1.2,0.0,0.9978354978354979,4.314674092636705,1.8626451492309571e-10,0.0,0.9913419913419913,0
1,load,0,4,2,-0.6198024272918701,1.9603241682052612,0.006535157677042491,load_specific_rho,231,0,2.4,0.0,0.9956709956709957,4.314674092636705,1.8626451492309571e-10,0.0,0.987012987012987,0
2,load,0,4,3,-0.6198024272918701,1.9603241682052612,0.008512905290772643,load_specific_rho,231,0,3.6,0.0,0.9948051948051948,4.314674092636705,1.8626451492309571e-10,0.0,0.987012987012987,0
3,load,0,4,4,-0.6198024272918701,1.9603241682052612,0.010633238477050888,load_specific_rho,231,0,4.8,0.0,0.9935064935064936,4.314674092636705,1.8626451492309571e-10,0.0,0.9783549783549783,0
4,load,0,4,5,-0.6198024272918701,1.9603241682052612,0.014937784547078614,load_specific_rho,231,0,6.0,0.0,0.9922077922077922,4.314674092636705,1.8626451492309571e-10,0.0,0.9783549783549783,0
5,load,0,4,6,-0.6198024272918701,1.9603241682052612,0.014904495132628036,load_specific_rho,231,0,6.0,-1.5,0.9891774891774892,4.314674092636705,1.8626451492309571e-10,8.865248802281532e-18,0.9653679653679653,0
6,load,0,4,7,-0.6198024272918701,1.9603241682052612,0.018487694695414447,load_specific_rho,231,0,7.2,-1.5,0.9887445887445888,4.314674092636705,1.8626451492309571e-10,0.0,0.9653679653679653,0
7,load,0,4,8,-0.6198024272918701,1.9603241682052612,0.023124420990751737,load_specific_rho,231,0,8.4,-1.5,0.9883116883116884,4.314674092636705,1.8626451492309571e-10,0.0,0.961038961038961,0
8,load,0,4,9,-0.6198024272918701,1.9603241682052612,0.028072393810260273,load_specific_rho,231,0,9.6,-1.5,0.9878787878787878,4.314674092636705,1.8626451492309571e-10,3.469446951953614e-18,0.9567099567099567,0
9,load,0,4,10,-0.6198024272918701,1.9603241682052612,0.0290003557045891,load_specific_rho,231,0,10.8,-1.5,0.9883116883116884,4.314674092636705,1.8626451492309571e-10,5.3808515774526596e-17,0.961038961038961,0
10,load,0,4,11,-0.6198024272918701,1.9603241682052612,0.031091733929388063,load_specific_rho,231,0,12.0,-1.5,0.9883116883116884,4.314674092636705,1.8626451492309571e-10,5.2283951686585595e-17,0.961038961038961,0
11,load,0,4,12,-0.6198024272918701,1.9603241682052612,0.038114291142075984,load_specific_rho,231,0,13.2,-1.5,0.99004329004329,4.314674092636705,1.8626451492309571e-10,0.0,0.9653679653679653,0
12,load,0,4,13,-0.6198024272918701,1.9603241682052612,0.03871488571166992,load_specific_rho,231,0,14.4,-1.5,0.9887445887445888,4.314674092636705,1.8626451492309571e-10,0.0,0.9567099567099567,0
13,load,0,4,14,-0.6198024272918701,1.9603241682052612,0.039839664705991325,load_specific_rho,231,0,15.6,-1.5,0.9883116883116884,4.314674092636705,1.8626451492309571e-10,6.938893903907228e-18,0.9567099567099567,0
14,load,0,4,15,-0.6198024272918701,1.9603241682052612,0.04146012199816637,load_specific_rho,231,0,16.8,-1.5,0.9887445887445888,4.314674092636705,1.8626451492309571e-10,4.114740808911434e-17,0.961038961038961,0
15,load,0,4,16,-0.6198024272918701,1.9603241682052612,0.04323445984599937,load_specific_rho,231,0,18.0,-1.5,0.987012987012987,4.314674092636705,1.8626451492309571e-10,3.7871284549561134e-17,0.9523809523809523,0
16,load,0,4,17,-0.6198024272918701,1.9603241682052612,0.04476621667214756,load_specific_rho,231,0,19.2,-1.5,0.9865800865800864,4.314674092636705,1.8626451492309571e-10,3.9947096582222644e-17,0.9523809523809523,0
17,load,0,4,18,-0.6198024272918701,1.9603241682052612,0.0020573331218267654,load_specific_rho,231,0,1.2,-1.5,0.9982683982683982,4.314674092636705,1.8626451492309571e-10,0.0,0.9956709956709957,0
18,load,0,4,19,-0.6198024272918701,1.9603241682052612,0.009704941299697012,load_specific_rho,231,0,2.4,-1.5,0.9969696969696971,4.314674092636705,1.8626451492309571e-10,0.0,0.9913419913419913,0
19,load,0,4,20,-0.6198024272918701,1.9603241682052612,0.011767246207613167,load_specific_rho,231,0,3.6,-1.5,0.9965367965367965,4.314674092636705,1.8626451492309571e-10,2.4247745602470862e-17,0.987012987012987,0
20,load,0,4,21,-0.6198024272918701,1.9603241682052612,0.015493758103691036,load_specific_rho,231,0,4.8,-1.5,0.9969696969696971,4.314674092636705,1.8626451492309571e-10,3.0383236422853423e-17,0.987012987012987,0
21,load,0,4,22,-0.6198024272918701,1.9603241682052612,0.009254257228820784,load_specific_rho,231,0,2.4,1.5,0.9982683982683982,4.314674092636705,1.8626451492309571e-10,0.0,0.9956709956709957,0
22,load,0,4,23,-0.6198024272918701,1.9603241682052612,0.015155053876409585,load_specific_rho,231,0,3.6,1.5,0.9978354978354979,4.314674092636705,1.8626451492309571e-10,0.0,0.9913419913419913,0
23,load,0,4,24,-0.6198024272918701,1.9603241682052612,0.020994673495486112,load_specific_rho,231,0,4.8,1.5,0.9982683982683982,4.314674092636705,1.8626451492309571e-10,1.1784274986321658e-17,0.9956709956709957,0
24,load,0,4,25,-0.6198024272918701,1.9603241682052612,0.01522420816794412,load_specific_rho,231,0,6.0,1.5,0.9913419913419913,4.314674092636705,1.8626451492309571e-10,0.0,0.974025974025974,0
25,load,0,4,26,-0.6198024272918701,1.9603241682052612,0.01571522932182834,load_specific_rho,231,0,7.2,1.5,0.9913419913419913,4.314674092636705,1.8626451492309571e-10,0.0,0.974025974025974,0
26,load,0,4,27,-0.6198024272918701,1.9603241682052612,0.01743602378312881,load_specific_rho,231,0,8.4,1.5,0.9917748917748918,4.314674092636705,1.8626451492309571e-10,3.469446951953614e-18,0.974025974025974,0
27,load,0,4,28,-0.6198024272918701,1.9603241682052612,0.018852790132017246,load_specific_rho,231,0,9.6,1.5,0.9917748917748918,4.314674092636705,1.8626451492309571e-10,8.421381155152837e-18,0.974025974025974,0
28,load,0,4,29,-0.6198024272918701,1.9603241682052612,0.019578499739896886,load_specific_rho,231,0,10.8,1.5,0.9922077922077922,4.314674092636705,1.8626451492309571e-10,7.93720161310537e-18,0.974025974025974,0
29,load,0,4,30,-0.6198024272918701,1.9603241682052612,0.02026392408579447,load_specific_rho,231,0,12.0,1.5,0.9917748917748918,4.314674092636705,1.8626451492309571e-10,0.0,0.974025974025974,0
30,load,0,4,31,-0.6198024272918701,1.9603241682052612,0.020465832869281504,load_specific_rho,231,0,13.2,1.5,0.9922077922077922,4.314674092636705,1.8626451492309571e-10,7.724262153787758e-18,0.974025974025974,0
31,load,0,4,32,-0.6198024272918701,1.9603241682052612,0.020555979307806498,load_specific_rho,231,0,14.4,1.5,0.9926406926406927,4.314674092636705,1.8626451492309571e-10,7.365116592908797e-18,0.974025974025974,0
32,sgen,1,4,12,-0.6198024272918701,1.9603241682052612,0.038073866433163996,load_specific_rho,231,2,13.2,-2.05,0.9887445887445886,4.314674092636705,1.8626451492309571e-10,4.352056463279684e-17,0.961038961038961,0
33,sgen,1,4,17,-0.6198024272918701,1.9603241682052612,0.04475617260513019,load_specific_rho,231,2,19.2,-2.05,0.987012987012987,4.314674092636705,1.8626451492309571e-10,1.3877787807814457e-17,0.9523809523809523,0
34,sgen,1,4,21,-0.6198024272918701,1.9603241682052612,0.015502348932672315,load_specific_rho,231,2,4.8,-2.05,0.9965367965367965,4.314674092636705,1.8626451492309571e-10,3.0564277010371525e-17,0.987012987012987,0
35,sgen,1,4,24,-0.6198024272918701,1.9603241682052612,0.020947858440873653,load_specific_rho,231,2,4.8,0.95,0.9982683982683982,4.314674092636705,1.8626451492309571e-10,1.425746245805401e-17,0.9956709956709957,0
36,sgen,1,4,28,-0.6198024272918701,1.9603241682052612,0.018932518778218783,load_specific_rho,231,2,9.6,0.95,0.9917748917748918,4.314674092636705,1.8626451492309571e-10,8.829173646090369e-18,0.9696969696969697,0
37,sgen,1,4,32,-0.6198024272918701,1.9603241682052612,0.02061684319587776,load_specific_rho,231,2,14.4,0.95,0.9922077922077922,4.314674092636705,1.8626451492309571e-10,7.365116592908797e-18,0.974025974025974,0


==> figures/ablation_study/_new_2rl_3rl/loadwise_rho_grid_uniform.csv <==
agent_index,agent_type,agent_type_id,bin,bus,load_lower,load_upper,mean_width,method,n_prefix,plot_class,plot_x,plot_y,point_coverage,q,rho,std_width,trajectory_coverage,undercoverage
0,load,0,0,1,-5.863097667694092,-3.3161001682281492,0.001341858230728743,uniform_rho,198,0,1.2,0.0,0.9959595959595959,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
1,load,0,0,2,-5.863097667694092,-3.3161001682281492,0.006650254191917767,uniform_rho,198,0,2.4,0.0,0.9954545454545456,4.390663682395006,1.8626451492309571e-10,3.04555037673372e-17,0.9848484848484849,0
2,load,0,0,3,-5.863097667694092,-3.3161001682281492,0.0086628336901855,uniform_rho,198,0,3.6,0.0,0.9964646464646465,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
3,load,0,0,4,-5.863097667694092,-3.3161001682281492,0.010820509963222208,uniform_rho,198,0,4.8,0.0,0.9974747474747475,4.390663682395006,1.8626451492309571e-10,3.9743684294352786e-17,0.98989898989899,0
4,load,0,0,5,-5.863097667694092,-3.3161001682281492,0.015200867249331208,uniform_rho,198,0,6.0,0.0,0.9974747474747475,4.390663682395006,1.8626451492309571e-10,1.7111711072949457e-17,0.98989898989899,0
5,load,0,0,6,-5.863097667694092,-3.3161001682281492,0.015166991545187969,uniform_rho,198,0,6.0,-1.5,0.9904040404040404,4.390663682395006,1.8626451492309571e-10,0.0,0.9545454545454546,0
6,load,0,0,7,-5.863097667694092,-3.3161001682281492,0.01881329804466372,uniform_rho,198,0,7.2,-1.5,0.9949494949494949,4.390663682395006,1.8626451492309571e-10,1.5582304493142274e-17,0.9696969696969697,0
7,load,0,0,8,-5.863097667694092,-3.3161001682281492,0.0235316858795378,uniform_rho,198,0,8.4,-1.5,0.9949494949494949,4.390663682395006,1.8626451492309571e-10,0.0,0.9797979797979798,0
8,load,0,0,9,-5.863097667694092,-3.3161001682281492,0.028566801879879034,uniform_rho,198,0,9.6,-1.5,0.9924242424242424,4.390663682395006,1.8626451492309571e-10,0.0,0.9646464646464646,0
9,load,0,0,10,-5.863097667694092,-3.3161001682281492,0.029511106942231347,uniform_rho,198,0,10.8,-1.5,0.9944444444444445,4.390663682395006,1.8626451492309571e-10,2.0348532610353428e-17,0.9747474747474747,0
10,load,0,0,11,-5.863097667694092,-3.3161001682281492,0.03163931830202937,uniform_rho,198,0,12.0,-1.5,0.9959595959595959,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
11,load,0,0,12,-5.863097667694092,-3.3161001682281492,0.0387855560593402,uniform_rho,198,0,13.2,-1.5,0.9944444444444445,4.390663682395006,1.8626451492309571e-10,0.0,0.9797979797979798,0
12,load,0,0,13,-5.863097667694092,-3.3161001682281492,0.03939672823780427,uniform_rho,198,0,14.4,-1.5,0.9949494949494949,4.390663682395006,1.8626451492309571e-10,0.0,0.9747474747474747,0
13,load,0,0,14,-5.863097667694092,-3.3161001682281492,0.04054131672237027,uniform_rho,198,0,15.6,-1.5,0.9949494949494949,4.390663682395006,1.8626451492309571e-10,0.0,0.9797979797979798,0
14,load,0,0,15,-5.863097667694092,-3.3161001682281492,0.0421903133392334,uniform_rho,198,0,16.8,-1.5,0.9949494949494949,4.390663682395006,1.8626451492309571e-10,0.0,0.9797979797979798,0
15,load,0,0,16,-5.863097667694092,-3.3161001682281492,0.043995900640038776,uniform_rho,198,0,18.0,-1.5,0.9954545454545456,4.390663682395006,1.8626451492309571e-10,0.0,0.9747474747474747,0
16,load,0,0,17,-5.863097667694092,-3.3161001682281492,0.04555463460752619,uniform_rho,198,0,19.2,-1.5,0.9964646464646465,4.390663682395006,1.8626451492309571e-10,1.3877787807814457e-17,0.9848484848484849,0
17,load,0,0,18,-5.863097667694092,-3.3161001682281492,0.0020935666580261802,uniform_rho,198,0,1.2,-1.5,0.9969696969696968,4.390663682395006,1.8626451492309571e-10,0.0,0.98989898989899,0
18,load,0,0,19,-5.863097667694092,-3.3161001682281492,0.009875863712875521,uniform_rho,198,0,2.4,-1.5,0.997979797979798,4.390663682395006,1.8626451492309571e-10,0.0,0.98989898989899,0
19,load,0,0,20,-5.863097667694092,-3.3161001682281492,0.011974489719568382,uniform_rho,198,0,3.6,-1.5,0.9969696969696968,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
20,load,0,0,21,-5.863097667694092,-3.3161001682281492,0.01576663255419053,uniform_rho,198,0,4.8,-1.5,0.9974747474747475,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
21,load,0,0,22,-5.863097667694092,-3.3161001682281492,0.009417242241184898,uniform_rho,198,0,2.4,1.5,0.993939393939394,4.390663682395006,1.8626451492309571e-10,0.0,0.9747474747474747,0
22,load,0,0,23,-5.863097667694092,-3.3161001682281492,0.01542196310341204,uniform_rho,198,0,3.6,1.5,0.991919191919192,4.390663682395006,1.8626451492309571e-10,0.0,0.9696969696969697,0
23,load,0,0,24,-5.863097667694092,-3.3161001682281492,0.021364429493686554,uniform_rho,198,0,4.8,1.5,0.991919191919192,4.390663682395006,1.8626451492309571e-10,0.0,0.9696969696969697,0
24,load,0,0,25,-5.863097667694092,-3.3161001682281492,0.015492335333111028,uniform_rho,198,0,6.0,1.5,0.997979797979798,4.390663682395006,1.8626451492309571e-10,1.6870197628152003e-17,0.98989898989899,0
25,load,0,0,26,-5.863097667694092,-3.3161001682281492,0.015992004300305136,uniform_rho,198,0,7.2,1.5,0.9989898989898991,4.390663682395006,1.8626451492309571e-10,1.612679429967747e-17,0.9949494949494949,0
26,load,0,0,27,-5.863097667694092,-3.3161001682281492,0.017743105214043098,uniform_rho,198,0,8.4,1.5,0.9989898989898991,4.390663682395006,1.8626451492309571e-10,0.0,0.9949494949494949,0
27,load,0,0,28,-5.863097667694092,-3.3161001682281492,0.019184823503987623,uniform_rho,198,0,9.6,1.5,0.9989898989898991,4.390663682395006,1.8626451492309571e-10,4.453992716549908e-17,0.9949494949494949,0
28,load,0,0,29,-5.863097667694092,-3.3161001682281492,0.01992331423373228,uniform_rho,198,0,10.8,1.5,0.9989898989898991,4.390663682395006,1.8626451492309571e-10,0.0,0.9949494949494949,0
29,load,0,0,30,-5.863097667694092,-3.3161001682281492,0.020620810201666135,uniform_rho,198,0,12.0,1.5,0.9994949494949495,4.390663682395006,1.8626451492309571e-10,4.755404357498905e-17,0.9949494949494949,0
30,load,0,0,31,-5.863097667694092,-3.3161001682281492,0.020826274981572634,uniform_rho,198,0,13.2,1.5,0.9994949494949495,4.390663682395006,1.8626451492309571e-10,0.0,0.9949494949494949,0
31,load,0,0,32,-5.863097667694092,-3.3161001682281492,0.0209180090697636,uniform_rho,198,0,14.4,1.5,0.9994949494949495,4.390663682395006,1.8626451492309571e-10,0.0,0.9949494949494949,0
32,sgen,1,0,12,-5.863097667694092,-3.3161001682281492,0.03874441939467399,uniform_rho,198,2,13.2,-2.05,0.993939393939394,4.390663682395006,1.8626451492309571e-10,0.0,0.9797979797979798,0
33,sgen,1,0,17,-5.863097667694092,-3.3161001682281492,0.04554441364544903,uniform_rho,198,2,19.2,-2.05,0.996969696969697,4.390663682395006,1.8626451492309571e-10,0.0,0.98989898989899,0
34,sgen,1,0,21,-5.863097667694092,-3.3161001682281492,0.015775374683955512,uniform_rho,198,2,4.8,-2.05,0.9969696969696968,4.390663682395006,1.8626451492309571e-10,0.0,0.9848484848484849,0
35,sgen,1,0,24,-5.863097667694092,-3.3161001682281492,0.021316789937218417,uniform_rho,198,2,4.8,0.95,0.991919191919192,4.390663682395006,1.8626451492309571e-10,0.0,0.9696969696969697,0
36,sgen,1,0,28,-5.863097667694092,-3.3161001682281492,0.01926595632278394,uniform_rho,198,2,9.6,0.95,0.9989898989898991,4.390663682395006,1.8626451492309571e-10,0.0,0.9949494949494949,0
37,sgen,1,0,32,-5.863097667694092,-3.3161001682281492,0.020979944886278783,uniform_rho,198,2,14.4,0.95,0.9994949494949495,4.390663682395006,1.8626451492309571e-10,4.7144469147230394e-17,0.9949494949494949,0
0,load,0,1,1,-3.3161001682281492,-2.477263927459717,0.001341858230728743,uniform_rho,209,0,1.2,0.0,0.9923444976076555,4.390663682395006,1.8626451492309571e-10,0.0,0.9760765550239234,0
1,load,0,1,2,-3.3161001682281492,-2.477263927459717,0.0066502541919176905,uniform_rho,209,0,2.4,0.0,0.9894736842105264,4.390663682395006,1.8626451492309571e-10,2.9316645025009326e-17,0.9760765550239234,0
2,load,0,1,3,-3.3161001682281492,-2.477263927459717,0.0086628336901855,uniform_rho,209,0,3.6,0.0,0.9885167464114833,4.390663682395006,1.8626451492309571e-10,0.0,0.9760765550239234,0
3,load,0,1,4,-3.3161001682281492,-2.477263927459717,0.010820509963222253,uniform_rho,209,0,4.8,0.0,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,6.174703427355839e-18,0.9808612440191388,0
4,load,0,1,5,-3.3161001682281492,-2.477263927459717,0.015200867249331229,uniform_rho,209,0,6.0,0.0,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,3.219758964079982e-18,0.9760765550239234,0
5,load,0,1,6,-3.3161001682281492,-2.477263927459717,0.015166991545187969,uniform_rho,209,0,6.0,-1.5,0.9913875598086124,4.390663682395006,1.8626451492309571e-10,0.0,0.9760765550239234,0
6,load,0,1,7,-3.3161001682281492,-2.477263927459717,0.0188132980446637,uniform_rho,209,0,7.2,-1.5,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,5.709463804029307e-18,0.9760765550239234,0
7,load,0,1,8,-3.3161001682281492,-2.477263927459717,0.023531685879537804,uniform_rho,209,0,8.4,-1.5,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9760765550239234,0
8,load,0,1,9,-3.3161001682281492,-2.477263927459717,0.028566801879879037,uniform_rho,209,0,9.6,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9760765550239234,0
9,load,0,1,10,-3.3161001682281492,-2.477263927459717,0.029511106942231302,uniform_rho,209,0,10.8,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,3.957452125531506e-17,0.9712918660287081,0
10,load,0,1,11,-3.3161001682281492,-2.477263927459717,0.03163931830202937,uniform_rho,209,0,12.0,-1.5,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,0.0,0.9760765550239234,0
11,load,0,1,12,-3.3161001682281492,-2.477263927459717,0.0387855560593402,uniform_rho,209,0,13.2,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,3.748711526772832e-18,0.9712918660287081,0
12,load,0,1,13,-3.3161001682281492,-2.477263927459717,0.03939672823780427,uniform_rho,209,0,14.4,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,0.0,0.9712918660287081,0
13,load,0,1,14,-3.3161001682281492,-2.477263927459717,0.04054131672237027,uniform_rho,209,0,15.6,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,0.0,0.9712918660287081,0
14,load,0,1,15,-3.3161001682281492,-2.477263927459717,0.0421903133392334,uniform_rho,209,0,16.8,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,0.0,0.9712918660287081,0
15,load,0,1,16,-3.3161001682281492,-2.477263927459717,0.04399590064003877,uniform_rho,209,0,18.0,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.9712918660287081,0
16,load,0,1,17,-3.3161001682281492,-2.477263927459717,0.04555463460752618,uniform_rho,209,0,19.2,-1.5,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,0.0,0.9712918660287081,0
17,load,0,1,18,-3.3161001682281492,-2.477263927459717,0.0020935666580261802,uniform_rho,209,0,1.2,-1.5,0.9937799043062201,4.390663682395006,1.8626451492309571e-10,0.0,0.9808612440191388,0
18,load,0,1,19,-3.3161001682281492,-2.477263927459717,0.009875863712875521,uniform_rho,209,0,2.4,-1.5,0.9952153110047847,4.390663682395006,1.8626451492309571e-10,0.0,0.9856459330143541,0
19,load,0,1,20,-3.3161001682281492,-2.477263927459717,0.011974489719568382,uniform_rho,209,0,3.6,-1.5,0.9952153110047847,4.390663682395006,1.8626451492309571e-10,0.0,0.9856459330143541,0
20,load,0,1,21,-3.3161001682281492,-2.477263927459717,0.01576663255419053,uniform_rho,209,0,4.8,-1.5,0.9956937799043063,4.390663682395006,1.8626451492309571e-10,0.0,0.9856459330143541,0
21,load,0,1,22,-3.3161001682281492,-2.477263927459717,0.009417242241184898,uniform_rho,209,0,2.4,1.5,0.9894736842105264,4.390663682395006,1.8626451492309571e-10,0.0,0.9712918660287081,0
22,load,0,1,23,-3.3161001682281492,-2.477263927459717,0.01542196310341204,uniform_rho,209,0,3.6,1.5,0.9880382775119617,4.390663682395006,1.8626451492309571e-10,0.0,0.9617224880382775,0
23,load,0,1,24,-3.3161001682281492,-2.477263927459717,0.021364429493686558,uniform_rho,209,0,4.8,1.5,0.9870813397129187,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9617224880382775,0
24,load,0,1,25,-3.3161001682281492,-2.477263927459717,0.015492335333111007,uniform_rho,209,0,6.0,1.5,0.9899521531100477,4.390663682395006,1.8626451492309571e-10,6.317623285625504e-18,0.9760765550239234,0
25,load,0,1,26,-3.3161001682281492,-2.477263927459717,0.015992004300305118,uniform_rho,209,0,7.2,1.5,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,1.305668612219835e-17,0.9808612440191388,0
26,load,0,1,27,-3.3161001682281492,-2.477263927459717,0.017743105214043098,uniform_rho,209,0,8.4,1.5,0.9909090909090911,4.390663682395006,1.8626451492309571e-10,0.0,0.9808612440191388,0
27,load,0,1,28,-3.3161001682281492,-2.477263927459717,0.01918482350398758,uniform_rho,209,0,9.6,1.5,0.991866028708134,4.390663682395006,1.8626451492309571e-10,5.0967653280979614e-17,0.9808612440191388,0
28,load,0,1,29,-3.3161001682281492,-2.477263927459717,0.019923314233732285,uniform_rho,209,0,10.8,1.5,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9808612440191388,0
29,load,0,1,30,-3.3161001682281492,-2.477263927459717,0.0206208102016661,uniform_rho,209,0,12.0,1.5,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,5.0471996881481726e-17,0.9808612440191388,0
30,load,0,1,31,-3.3161001682281492,-2.477263927459717,0.020826274981572638,uniform_rho,209,0,13.2,1.5,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9808612440191388,0
31,load,0,1,32,-3.3161001682281492,-2.477263927459717,0.0209180090697636,uniform_rho,209,0,14.4,1.5,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,0.0,0.9808612440191388,0
32,sgen,1,1,12,-3.3161001682281492,-2.477263927459717,0.038744419394674,uniform_rho,209,2,13.2,-2.05,0.9904306220095693,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.9712918660287081,0
33,sgen,1,1,17,-3.3161001682281492,-2.477263927459717,0.045544413645449026,uniform_rho,209,2,19.2,-2.05,0.9909090909090909,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.9712918660287081,0
34,sgen,1,1,21,-3.3161001682281492,-2.477263927459717,0.015775374683955512,uniform_rho,209,2,4.8,-2.05,0.9956937799043063,4.390663682395006,1.8626451492309571e-10,0.0,0.9856459330143541,0
35,sgen,1,1,24,-3.3161001682281492,-2.477263927459717,0.021316789937218417,uniform_rho,209,2,4.8,0.95,0.9870813397129187,4.390663682395006,1.8626451492309571e-10,0.0,0.9617224880382775,0
36,sgen,1,1,28,-3.3161001682281492,-2.477263927459717,0.019265956322783936,uniform_rho,209,2,9.6,0.95,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9808612440191388,0
37,sgen,1,1,32,-3.3161001682281492,-2.477263927459717,0.020979944886278818,uniform_rho,209,2,14.4,0.95,0.9913875598086125,4.390663682395006,1.8626451492309571e-10,5.0443461313271623e-17,0.9808612440191388,0
0,load,0,2,1,-2.477263927459717,-1.67896409034729,0.001341858230728743,uniform_rho,172,0,1.2,0.0,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
1,load,0,2,2,-2.477263927459717,-1.67896409034729,0.0066502541919176705,uniform_rho,172,0,2.4,0.0,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,3.045116883230104e-18,0.9593023255813954,0
2,load,0,2,3,-2.477263927459717,-1.67896409034729,0.0086628336901855,uniform_rho,172,0,3.6,0.0,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
3,load,0,2,4,-2.477263927459717,-1.67896409034729,0.010820509963222258,uniform_rho,172,0,4.8,0.0,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,7.902041503034511e-18,0.9709302325581395,0
4,load,0,2,5,-2.477263927459717,-1.67896409034729,0.01520086724933123,uniform_rho,172,0,6.0,0.0,0.9860465116279071,4.390663682395006,1.8626451492309571e-10,1.964219527325967e-17,0.9651162790697675,0
5,load,0,2,6,-2.477263927459717,-1.67896409034729,0.015166991545187969,uniform_rho,172,0,6.0,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9593023255813954,0
6,load,0,2,7,-2.477263927459717,-1.67896409034729,0.0188132980446637,uniform_rho,172,0,7.2,-1.5,0.9848837209302325,4.390663682395006,1.8626451492309571e-10,8.777880972044882e-18,0.9593023255813954,0
7,load,0,2,8,-2.477263927459717,-1.67896409034729,0.0235316858795378,uniform_rho,172,0,8.4,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
8,load,0,2,9,-2.477263927459717,-1.67896409034729,0.028566801879879034,uniform_rho,172,0,9.6,-1.5,0.9843023255813954,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
9,load,0,2,10,-2.477263927459717,-1.67896409034729,0.029511106942231264,uniform_rho,172,0,10.8,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,2.1721529485905832e-17,0.9651162790697675,0
10,load,0,2,11,-2.477263927459717,-1.67896409034729,0.03163931830202937,uniform_rho,172,0,12.0,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9593023255813954,0
11,load,0,2,12,-2.477263927459717,-1.67896409034729,0.03878555605934019,uniform_rho,172,0,13.2,-1.5,0.9848837209302325,4.390663682395006,1.8626451492309571e-10,2.6038327980633052e-17,0.9534883720930233,0
12,load,0,2,13,-2.477263927459717,-1.67896409034729,0.03939672823780427,uniform_rho,172,0,14.4,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
13,load,0,2,14,-2.477263927459717,-1.67896409034729,0.04054131672237027,uniform_rho,172,0,15.6,-1.5,0.9860465116279069,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
14,load,0,2,15,-2.477263927459717,-1.67896409034729,0.0421903133392334,uniform_rho,172,0,16.8,-1.5,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
15,load,0,2,16,-2.477263927459717,-1.67896409034729,0.043995900640038776,uniform_rho,172,0,18.0,-1.5,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,1.1347624062467882e-17,0.9651162790697675,0
16,load,0,2,17,-2.477263927459717,-1.67896409034729,0.045554634607526186,uniform_rho,172,0,19.2,-1.5,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.9651162790697675,0
17,load,0,2,18,-2.477263927459717,-1.67896409034729,0.0020935666580261802,uniform_rho,172,0,1.2,-1.5,0.9976744186046511,4.390663682395006,1.8626451492309571e-10,0.0,0.9767441860465116,0
18,load,0,2,19,-2.477263927459717,-1.67896409034729,0.009875863712875521,uniform_rho,172,0,2.4,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,0.0,0.9941860465116279,0
19,load,0,2,20,-2.477263927459717,-1.67896409034729,0.011974489719568382,uniform_rho,172,0,3.6,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,6.745842675226174e-18,0.9941860465116279,0
20,load,0,2,21,-2.477263927459717,-1.67896409034729,0.01576663255419053,uniform_rho,172,0,4.8,-1.5,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,5.026314150168522e-18,0.9941860465116279,0
21,load,0,2,22,-2.477263927459717,-1.67896409034729,0.009417242241184898,uniform_rho,172,0,2.4,1.5,0.988953488372093,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
22,load,0,2,23,-2.477263927459717,-1.67896409034729,0.01542196310341204,uniform_rho,172,0,3.6,1.5,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,0.0,0.9534883720930233,0
23,load,0,2,24,-2.477263927459717,-1.67896409034729,0.021364429493686526,uniform_rho,172,0,4.8,1.5,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,4.2339254631573675e-17,0.9534883720930233,0
24,load,0,2,25,-2.477263927459717,-1.67896409034729,0.015492335333110995,uniform_rho,172,0,6.0,1.5,0.9860465116279071,4.390663682395006,1.8626451492309571e-10,2.9973708891180175e-17,0.9651162790697675,0
25,load,0,2,26,-2.477263927459717,-1.67896409034729,0.015992004300305094,uniform_rho,172,0,7.2,1.5,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,4.157869719197091e-17,0.9709302325581395,0
26,load,0,2,27,-2.477263927459717,-1.67896409034729,0.017743105214043098,uniform_rho,172,0,8.4,1.5,0.9866279069767443,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
27,load,0,2,28,-2.477263927459717,-1.67896409034729,0.01918482350398757,uniform_rho,172,0,9.6,1.5,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,5.111841381408025e-17,0.9709302325581395,0
28,load,0,2,29,-2.477263927459717,-1.67896409034729,0.01992331423373228,uniform_rho,172,0,10.8,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
29,load,0,2,30,-2.477263927459717,-1.67896409034729,0.02062081020166609,uniform_rho,172,0,12.0,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,4.5713126954910265e-17,0.9709302325581395,0
30,load,0,2,31,-2.477263927459717,-1.67896409034729,0.020826274981572634,uniform_rho,172,0,13.2,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
31,load,0,2,32,-2.477263927459717,-1.67896409034729,0.0209180090697636,uniform_rho,172,0,14.4,1.5,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
32,sgen,1,2,12,-2.477263927459717,-1.67896409034729,0.03874441939467399,uniform_rho,172,2,13.2,-2.05,0.9854651162790697,4.390663682395006,1.8626451492309571e-10,0.0,0.9651162790697675,0
33,sgen,1,2,17,-2.477263927459717,-1.67896409034729,0.04554441364544903,uniform_rho,172,2,19.2,-2.05,0.9866279069767441,4.390663682395006,1.8626451492309571e-10,5.81994270019513e-18,0.9651162790697675,0
34,sgen,1,2,21,-2.477263927459717,-1.67896409034729,0.015775374683955512,uniform_rho,172,2,4.8,-2.05,0.9965116279069768,4.390663682395006,1.8626451492309571e-10,0.0,0.9941860465116279,0
35,sgen,1,2,24,-2.477263927459717,-1.67896409034729,0.021316789937218444,uniform_rho,172,2,4.8,0.95,0.9895348837209303,4.390663682395006,1.8626451492309571e-10,4.273411148149478e-17,0.9534883720930233,0
36,sgen,1,2,28,-2.477263927459717,-1.67896409034729,0.01926595632278394,uniform_rho,172,2,9.6,0.95,0.9883720930232558,4.390663682395006,1.8626451492309571e-10,0.0,0.9709302325581395,0
37,sgen,1,2,32,-2.477263927459717,-1.67896409034729,0.02097994488627883,uniform_rho,172,2,14.4,0.95,0.9889534883720932,4.390663682395006,1.8626451492309571e-10,4.543595648888179e-17,0.9709302325581395,0
0,load,0,3,1,-1.67896409034729,-0.6198024272918701,0.001341858230728743,uniform_rho,190,0,1.2,0.0,0.99,4.390663682395006,1.8626451492309571e-10,0.0,0.968421052631579,0
1,load,0,3,2,-1.67896409034729,-0.6198024272918701,0.00665025419191767,uniform_rho,190,0,2.4,0.0,0.9900000000000001,4.390663682395006,1.8626451492309571e-10,8.962345257124032e-18,0.968421052631579,0
2,load,0,3,3,-1.67896409034729,-0.6198024272918701,0.0086628336901855,uniform_rho,190,0,3.6,0.0,0.9878947368421052,4.390663682395006,1.8626451492309571e-10,0.0,0.9631578947368421,0
3,load,0,3,4,-1.67896409034729,-0.6198024272918701,0.010820509963222275,uniform_rho,190,0,4.8,0.0,0.9873684210526317,4.390663682395006,1.8626451492309571e-10,3.834133398623043e-17,0.9578947368421052,0
4,load,0,3,5,-1.67896409034729,-0.6198024272918701,0.015200867249331286,uniform_rho,190,0,6.0,0.0,0.9852631578947367,4.390663682395006,1.8626451492309571e-10,5.137011099192818e-17,0.9578947368421052,0
5,load,0,3,6,-1.67896409034729,-0.6198024272918701,0.015166991545187969,uniform_rho,190,0,6.0,-1.5,0.9842105263157894,4.390663682395006,1.8626451492309571e-10,0.0,0.9526315789473684,0
6,load,0,3,7,-1.67896409034729,-0.6198024272918701,0.01881329804466368,uniform_rho,190,0,7.2,-1.5,0.9863157894736843,4.390663682395006,1.8626451492309571e-10,3.711531670222483e-17,0.9631578947368421,0
7,load,0,3,8,-1.67896409034729,-0.6198024272918701,0.0235316858795378,uniform_rho,190,0,8.4,-1.5,0.9857894736842105,4.390663682395006,1.8626451492309571e-10,0.0,0.9526315789473684,0
8,load,0,3,9,-1.67896409034729,-0.6198024272918701,0.028566801879879034,uniform_rho,190,0,9.6,-1.5,0.9873684210526316,4.390663682395006,1.8626451492309571e-10,0.0,0.9526315789473684,0
9,load,0,3,10,-1.67896409034729,-0.6198024272918701,0.02951110694223125,uniform_rho,190,0,10.8,-1.5,0.9878947368421052,4.390663682395006,1.8626451492309571e-10,9.676552741244682e-18,0.9578947368421052,0
10,load,0,3,11,-1.67896409034729,-0.6198024272918701,0.03163931830202937,uniform_rho,190,0,12.0,-1.5,0.988421052631579,4.390663682395006,1.8626451492309571e-10,0.0,0.9578947368421052,0
11,load,0,3,12,-1.67896409034729,-0.6198024272918701,0.038785556059340115,uniform_rho,190,0,13.2,-1.5,0.9873684210526316,4.390663682395006,1.8626451492309571e-10,3.9442302845577725e-17,0.9526315789473684,0
12,load,0,3,13,-1.67896409034729,-0.6198024272918701,0.03939672823780427,uniform_rho,190,0,14.4,-1.5,0.988421052631579,4.390663682395006,1.8626451492309571e-10,0.0,0.9526315789473684,0
13,load,0,3,14,-1.67896409034729,-0.6198024272918701,0.04054131672237027,uniform_rho,190,0,15.6,-1.5,0.9868421052631579,4.390663682395006,1.8626451492309571e-10,0.0,0.9578947368421052,0
14,load,0,3,15,-1.67896409034729,-0.6198024272918701,0.0421903133392334,uniform_rho,190,0,16.8,-1.5,0.9873684210526317,4.390663682395006,1.8626451492309571e-10,0.0,0.9578947368421052,0
15,load,0,3,16,-1.67896409034729,-0.6198024272918701,0.043995900640038825,uniform_rho,190,0,18.0,-1.5,0.9873684210526317,4.390663682395006,1.8626451492309571e-10,4.9258687742297087e-17,0.9578947368421052,0
16,load,0,3,17,-1.67896409034729,-0.6198024272918701,0.04555463460752619,uniform_rho,190,0,19.2,-1.5,0.9878947368421052,4.390663682395006,1.8626451492309571e-10,1.3877787807814457e-17,0.9578947368421052,0
17,load,0,3,18,-1.67896409034729,-0.6198024272918701,0.0020935666580261802,uniform_rho,190,0,1.2,-1.5,0.9921052631578947,4.390663682395006,1.8626451492309571e-10,0.0,0.9736842105263158,0
18,load,0,3,19,-1.67896409034729,-0.6198024272918701,0.009875863712875521,uniform_rho,190,0,2.4,-1.5,0.9942105263157895,4.390663682395006,1.8626451492309571e-10,0.0,0.9736842105263158,0
19,load,0,3,20,-1.67896409034729,-0.6198024272918701,0.011974489719568404,uniform_rho,190,0,3.6,-1.5,0.9947368421052631,4.390663682395006,1.8626451492309571e-10,4.097226744459895e-17,0.9736842105263158,0
20,load,0,3,21,-1.67896409034729,-0.6198024272918701,0.01576663255419054,uniform_rho,190,0,4.8,-1.5,0.9926315789473685,4.390663682395006,1.8626451492309571e-10,3.079805996504835e-17,0.9736842105263158,0
21,load,0,3,22,-1.67896409034729,-0.6198024272918701,0.009417242241184898,uniform_rho,190,0,2.4,1.5,0.9900000000000001,4.390663682395006,1.8626451492309571e-10,0.0,0.9578947368421052,0
22,load,0,3,23,-1.67896409034729,-0.6198024272918701,0.01542196310341204,uniform_rho,190,0,3.6,1.5,0.9905263157894736,4.390663682395006,1.8626451492309571e-10,0.0,0.9789473684210527,0
23,load,0,3,24,-1.67896409034729,-0.6198024272918701,0.021364429493686447,uniform_rho,190,0,4.8,1.5,0.9905263157894736,4.390663682395006,1.8626451492309571e-10,1.2861359770946953e-17,0.9789473684210527,0
24,load,0,3,25,-1.67896409034729,-0.6198024272918701,0.015492335333110943,uniform_rho,190,0,6.0,1.5,0.9852631578947367,4.390663682395006,1.8626451492309571e-10,5.1204277496249175e-17,0.9578947368421052,0
25,load,0,3,26,-1.67896409034729,-0.6198024272918701,0.015992004300305045,uniform_rho,190,0,7.2,1.5,0.9863157894736841,4.390663682395006,1.8626451492309571e-10,5.031988725344722e-17,0.9631578947368421,0
26,load,0,3,27,-1.67896409034729,-0.6198024272918701,0.017743105214043098,uniform_rho,190,0,8.4,1.5,0.9857894736842104,4.390663682395006,1.8626451492309571e-10,0.0,0.9631578947368421,0
27,load,0,3,28,-1.67896409034729,-0.6198024272918701,0.019184823503987546,uniform_rho,190,0,9.6,1.5,0.9873684210526316,4.390663682395006,1.8626451492309571e-10,3.2423432832091733e-17,0.968421052631579,0
28,load,0,3,29,-1.67896409034729,-0.6198024272918701,0.01992331423373228,uniform_rho,190,0,10.8,1.5,0.9878947368421052,4.390663682395006,1.8626451492309571e-10,0.0,0.968421052631579,0
29,load,0,3,30,-1.67896409034729,-0.6198024272918701,0.020620810201666062,uniform_rho,190,0,12.0,1.5,0.9889473684210525,4.390663682395006,1.8626451492309571e-10,2.5038787495903287e-17,0.968421052631579,0
30,load,0,3,31,-1.67896409034729,-0.6198024272918701,0.020826274981572634,uniform_rho,190,0,13.2,1.5,0.9889473684210525,4.390663682395006,1.8626451492309571e-10,0.0,0.968421052631579,0
31,load,0,3,32,-1.67896409034729,-0.6198024272918701,0.0209180090697636,uniform_rho,190,0,14.4,1.5,0.988421052631579,4.390663682395006,1.8626451492309571e-10,0.0,0.968421052631579,0
32,sgen,1,3,12,-1.67896409034729,-0.6198024272918701,0.03874441939467399,uniform_rho,190,2,13.2,-2.05,0.9884210526315789,4.390663682395006,1.8626451492309571e-10,0.0,0.9526315789473684,0
33,sgen,1,3,17,-1.67896409034729,-0.6198024272918701,0.045544413645449,uniform_rho,190,2,19.2,-2.05,0.9878947368421052,4.390663682395006,1.8626451492309571e-10,4.6943256334799124e-17,0.9578947368421052,0
34,sgen,1,3,21,-1.67896409034729,-0.6198024272918701,0.015775374683955512,uniform_rho,190,2,4.8,-2.05,0.9910526315789474,4.390663682395006,1.8626451492309571e-10,0.0,0.9736842105263158,0
35,sgen,1,3,24,-1.67896409034729,-0.6198024272918701,0.02131678993721852,uniform_rho,190,2,4.8,0.95,0.9915789473684211,4.390663682395006,1.8626451492309571e-10,1.542369475537693e-17,0.9789473684210527,0
36,sgen,1,3,28,-1.67896409034729,-0.6198024272918701,0.01926595632278394,uniform_rho,190,2,9.6,0.95,0.9889473684210527,4.390663682395006,1.8626451492309571e-10,0.0,0.968421052631579,0
37,sgen,1,3,32,-1.67896409034729,-0.6198024272918701,0.020979944886278856,uniform_rho,190,2,14.4,0.95,0.9889473684210527,4.390663682395006,1.8626451492309571e-10,2.5746106634716106e-17,0.968421052631579,0
0,load,0,4,1,-0.6198024272918701,1.9603241682052612,0.001341858230728743,uniform_rho,231,0,1.2,0.0,0.9978354978354979,4.390663682395006,1.8626451492309571e-10,0.0,0.9913419913419913,0
1,load,0,4,2,-0.6198024272918701,1.9603241682052612,0.006650254191917588,uniform_rho,231,0,2.4,0.0,0.9961038961038962,4.390663682395006,1.8626451492309571e-10,4.3505295992053725e-17,0.987012987012987,0
2,load,0,4,3,-0.6198024272918701,1.9603241682052612,0.0086628336901855,uniform_rho,231,0,3.6,0.0,0.9948051948051948,4.390663682395006,1.8626451492309571e-10,0.0,0.987012987012987,0
3,load,0,4,4,-0.6198024272918701,1.9603241682052612,0.010820509963222364,uniform_rho,231,0,4.8,0.0,0.993939393939394,4.390663682395006,1.8626451492309571e-10,1.9983981067111894e-17,0.9826839826839827,0
4,load,0,4,5,-0.6198024272918701,1.9603241682052612,0.015200867249331338,uniform_rho,231,0,6.0,0.0,0.9930735930735931,4.390663682395006,1.8626451492309571e-10,1.2204060940969113e-17,0.9783549783549783,0
5,load,0,4,6,-0.6198024272918701,1.9603241682052612,0.015166991545187969,uniform_rho,231,0,6.0,-1.5,0.9900432900432902,4.390663682395006,1.8626451492309571e-10,0.0,0.9696969696969697,0
6,load,0,4,7,-0.6198024272918701,1.9603241682052612,0.018813298044663588,uniform_rho,231,0,7.2,-1.5,0.9904761904761905,4.390663682395006,1.8626451492309571e-10,2.492881668727074e-17,0.9653679653679653,0
7,load,0,4,8,-0.6198024272918701,1.9603241682052612,0.023531685879537797,uniform_rho,231,0,8.4,-1.5,0.9891774891774892,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9653679653679653,0
8,load,0,4,9,-0.6198024272918701,1.9603241682052612,0.02856680187987903,uniform_rho,231,0,9.6,-1.5,0.9891774891774892,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9653679653679653,0
9,load,0,4,10,-0.6198024272918701,1.9603241682052612,0.029511106942231205,uniform_rho,231,0,10.8,-1.5,0.9887445887445888,4.390663682395006,1.8626451492309571e-10,5.3749895274905914e-17,0.961038961038961,0
10,load,0,4,11,-0.6198024272918701,1.9603241682052612,0.03163931830202937,uniform_rho,231,0,12.0,-1.5,0.9891774891774892,4.390663682395006,1.8626451492309571e-10,0.0,0.9653679653679653,0
11,load,0,4,12,-0.6198024272918701,1.9603241682052612,0.03878555605934006,uniform_rho,231,0,13.2,-1.5,0.99004329004329,4.390663682395006,1.8626451492309571e-10,4.343906986516663e-17,0.9653679653679653,0
12,load,0,4,13,-0.6198024272918701,1.9603241682052612,0.03939672823780427,uniform_rho,231,0,14.4,-1.5,0.9887445887445888,4.390663682395006,1.8626451492309571e-10,0.0,0.9567099567099567,0
13,load,0,4,14,-0.6198024272918701,1.9603241682052612,0.04054131672237027,uniform_rho,231,0,15.6,-1.5,0.9883116883116884,4.390663682395006,1.8626451492309571e-10,0.0,0.9567099567099567,0
14,load,0,4,15,-0.6198024272918701,1.9603241682052612,0.0421903133392334,uniform_rho,231,0,16.8,-1.5,0.9891774891774892,4.390663682395006,1.8626451492309571e-10,0.0,0.961038961038961,0
15,load,0,4,16,-0.6198024272918701,1.9603241682052612,0.0439959006400389,uniform_rho,231,0,18.0,-1.5,0.9878787878787878,4.390663682395006,1.8626451492309571e-10,3.7608947946607415e-17,0.961038961038961,0
16,load,0,4,17,-0.6198024272918701,1.9603241682052612,0.04555463460752619,uniform_rho,231,0,19.2,-1.5,0.9874458874458875,4.390663682395006,1.8626451492309571e-10,1.3877787807814457e-17,0.9567099567099567,0
17,load,0,4,18,-0.6198024272918701,1.9603241682052612,0.0020935666580261802,uniform_rho,231,0,1.2,-1.5,0.9982683982683982,4.390663682395006,1.8626451492309571e-10,0.0,0.9956709956709957,0
18,load,0,4,19,-0.6198024272918701,1.9603241682052612,0.009875863712875521,uniform_rho,231,0,2.4,-1.5,0.9974025974025973,4.390663682395006,1.8626451492309571e-10,0.0,0.9913419913419913,0
19,load,0,4,20,-0.6198024272918701,1.9603241682052612,0.011974489719568484,uniform_rho,231,0,3.6,-1.5,0.996969696969697,4.390663682395006,1.8626451492309571e-10,2.39071541230506e-17,0.987012987012987,0
20,load,0,4,21,-0.6198024272918701,1.9603241682052612,0.015766632554190627,uniform_rho,231,0,4.8,-1.5,0.9974025974025974,4.390663682395006,1.8626451492309571e-10,2.894208084647016e-17,0.9913419913419913,0
21,load,0,4,22,-0.6198024272918701,1.9603241682052612,0.009417242241184898,uniform_rho,231,0,2.4,1.5,0.9982683982683982,4.390663682395006,1.8626451492309571e-10,0.0,0.9956709956709957,0
22,load,0,4,23,-0.6198024272918701,1.9603241682052612,0.01542196310341204,uniform_rho,231,0,3.6,1.5,0.9982683982683982,4.390663682395006,1.8626451492309571e-10,0.0,0.9956709956709957,0
23,load,0,4,24,-0.6198024272918701,1.9603241682052612,0.021364429493686443,uniform_rho,231,0,4.8,1.5,0.9982683982683982,4.390663682395006,1.8626451492309571e-10,1.0579652426675377e-17,0.9956709956709957,0
24,load,0,4,25,-0.6198024272918701,1.9603241682052612,0.015492335333110898,uniform_rho,231,0,6.0,1.5,0.9926406926406927,4.390663682395006,1.8626451492309571e-10,1.0945796234715604e-17,0.974025974025974,0
25,load,0,4,26,-0.6198024272918701,1.9603241682052612,0.015992004300305007,uniform_rho,231,0,7.2,1.5,0.9922077922077922,4.390663682395006,1.8626451492309571e-10,1.021122406114022e-17,0.9783549783549783,0
26,load,0,4,27,-0.6198024272918701,1.9603241682052612,0.017743105214043098,uniform_rho,231,0,8.4,1.5,0.9917748917748918,4.390663682395006,1.8626451492309571e-10,0.0,0.974025974025974,0
27,load,0,4,28,-0.6198024272918701,1.9603241682052612,0.019184823503987543,uniform_rho,231,0,9.6,1.5,0.9917748917748918,4.390663682395006,1.8626451492309571e-10,7.93720161310537e-18,0.974025974025974,0
28,load,0,4,29,-0.6198024272918701,1.9603241682052612,0.019923314233732278,uniform_rho,231,0,10.8,1.5,0.9922077922077922,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.974025974025974,0
29,load,0,4,30,-0.6198024272918701,1.9603241682052612,0.020620810201666055,uniform_rho,231,0,12.0,1.5,0.9926406926406927,4.390663682395006,1.8626451492309571e-10,7.724262153787758e-18,0.974025974025974,0
30,load,0,4,31,-0.6198024272918701,1.9603241682052612,0.02082627498157263,uniform_rho,231,0,13.2,1.5,0.9930735930735931,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9783549783549783,0
31,load,0,4,32,-0.6198024272918701,1.9603241682052612,0.0209180090697636,uniform_rho,231,0,14.4,1.5,0.9926406926406927,4.390663682395006,1.8626451492309571e-10,0.0,0.974025974025974,0
32,sgen,1,4,12,-0.6198024272918701,1.9603241682052612,0.03874441939467398,uniform_rho,231,2,13.2,-2.05,0.9891774891774892,4.390663682395006,1.8626451492309571e-10,6.938893903907228e-18,0.961038961038961,0
33,sgen,1,4,17,-0.6198024272918701,1.9603241682052612,0.045544413645448915,uniform_rho,231,2,19.2,-2.05,0.9878787878787878,4.390663682395006,1.8626451492309571e-10,3.6199784685749835e-17,0.961038961038961,0
34,sgen,1,4,21,-0.6198024272918701,1.9603241682052612,0.015775374683955512,uniform_rho,231,2,4.8,-2.05,0.9969696969696971,4.390663682395006,1.8626451492309571e-10,0.0,0.987012987012987,0
35,sgen,1,4,24,-0.6198024272918701,1.9603241682052612,0.021316789937218524,uniform_rho,231,2,4.8,0.95,0.9982683982683982,4.390663682395006,1.8626451492309571e-10,1.2598510754474703e-17,0.9956709956709957,0
36,sgen,1,4,28,-0.6198024272918701,1.9603241682052612,0.019265956322783943,uniform_rho,231,2,9.6,0.95,0.993073593073593,4.390663682395006,1.8626451492309571e-10,3.469446951953614e-18,0.9826839826839827,0
37,sgen,1,4,32,-0.6198024272918701,1.9603241682052612,0.020979944886278863,uniform_rho,231,2,14.4,0.95,0.9930735930735931,4.390663682395006,1.8626451492309571e-10,7.724262153787758e-18,0.974025974025974,0


==> figures/ablation_study/loadwise_rho_grid_meta.csv <==
bin,coverage_field,coverage_target,load_lower,load_upper,q_specific,q_uniform,rho_specific,rho_uniform,width_max,width_min
4,trajectory_coverage,0.95,-0.6198024272918701,1.9603241682052612,4.636702152375547,4.39329244997707,1.8626451492309571e-10,1.8626451492309571e-10,0.05039541678441893,0.0014305747924123757


==> figures/ablation_study/loadwise_rho_grid_specific.csv <==
agent_index,agent_type,agent_type_id,bin,bus,load_lower,load_upper,mean_width,method,n_prefix,plot_class,plot_x,plot_y,point_coverage,q,rho,std_width,trajectory_coverage,undercoverage
0,load,0,4,1,-0.6198024272918701,1.9603241682052612,0.0015098355719859572,load_specific_rho,231,0,1.2,0.0,0.9982683982683982,4.636702152375547,1.8626451492309571e-10,4.9489269236344797e-17,0.9956709956709957,0
1,load,0,4,2,-0.6198024272918701,1.9603241682052612,0.007505330403127619,load_specific_rho,231,0,2.4,0.0,0.9978354978354979,4.636702152375547,1.8626451492309571e-10,0.0,0.9913419913419913,0
2,load,0,4,3,-0.6198024272918701,1.9603241682052612,0.009756498566824801,load_specific_rho,231,0,3.6,0.0,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,3.114962668712946e-17,0.987012987012987,0
3,load,0,4,4,-0.6198024272918701,1.9603241682052612,0.012183117108243824,load_specific_rho,231,0,4.8,0.0,0.9952380952380953,4.636702152375547,1.8626451492309571e-10,0.0,0.9783549783549783,0
4,load,0,4,5,-0.6198024272918701,1.9603241682052612,0.016958881961546712,load_specific_rho,231,0,6.0,0.0,0.9952380952380953,4.636702152375547,1.8626451492309571e-10,0.0,0.9783549783549783,0
5,load,0,4,6,-0.6198024272918701,1.9603241682052612,0.017083150900210953,load_specific_rho,231,0,6.0,-1.5,0.9935064935064936,4.636702152375547,1.8626451492309571e-10,0.0,0.974025974025974,0
6,load,0,4,7,-0.6198024272918701,1.9603241682052612,0.02106299654394149,load_specific_rho,231,0,7.2,-1.5,0.993073593073593,4.636702152375547,1.8626451492309571e-10,2.906783846292841e-17,0.974025974025974,0
7,load,0,4,8,-0.6198024272918701,1.9603241682052612,0.026268254237052528,load_specific_rho,231,0,8.4,-1.5,0.9922077922077922,4.636702152375547,1.8626451492309571e-10,5.018473612610354e-17,0.9696969696969697,0
8,load,0,4,9,-0.6198024272918701,1.9603241682052612,0.031808236898946074,load_specific_rho,231,0,9.6,-1.5,0.9922077922077922,4.636702152375547,1.8626451492309571e-10,0.0,0.9653679653679653,0
9,load,0,4,10,-0.6198024272918701,1.9603241682052612,0.03303736678061927,load_specific_rho,231,0,10.8,-1.5,0.9930735930735931,4.636702152375547,1.8626451492309571e-10,5.005581717935883e-17,0.9696969696969697,0
10,load,0,4,11,-0.6198024272918701,1.9603241682052612,0.03530427694931192,load_specific_rho,231,0,12.0,-1.5,0.9926406926406927,4.636702152375547,1.8626451492309571e-10,6.938893903907228e-18,0.9696969696969697,0
11,load,0,4,12,-0.6198024272918701,1.9603241682052612,0.04321875241069861,load_specific_rho,231,0,13.2,-1.5,0.9922077922077923,4.636702152375547,1.8626451492309571e-10,0.0,0.961038961038961,0
12,load,0,4,13,-0.6198024272918701,1.9603241682052612,0.043755280332868476,load_specific_rho,231,0,14.4,-1.5,0.9922077922077923,4.636702152375547,1.8626451492309571e-10,1.3877787807814457e-17,0.9653679653679653,0
13,load,0,4,14,-0.6198024272918701,1.9603241682052612,0.04494467638242483,load_specific_rho,231,0,15.6,-1.5,0.9926406926406927,4.636702152375547,1.8626451492309571e-10,0.0,0.9653679653679653,0
14,load,0,4,15,-0.6198024272918701,1.9603241682052612,0.04662273056783572,load_specific_rho,231,0,16.8,-1.5,0.9917748917748919,4.636702152375547,1.8626451492309571e-10,6.938893903907228e-18,0.9567099567099567,0
15,load,0,4,16,-0.6198024272918701,1.9603241682052612,0.0485721894735517,load_specific_rho,231,0,18.0,-1.5,0.99004329004329,4.636702152375547,1.8626451492309571e-10,3.253028280740352e-17,0.9567099567099567,0
16,load,0,4,17,-0.6198024272918701,1.9603241682052612,0.05039541678441893,load_specific_rho,231,0,19.2,-1.5,0.990909090909091,4.636702152375547,1.8626451492309571e-10,1.3877787807814457e-17,0.961038961038961,0
17,load,0,4,18,-0.6198024272918701,1.9603241682052612,0.0023161183244808647,load_specific_rho,231,0,1.2,-1.5,0.9978354978354979,4.636702152375547,1.8626451492309571e-10,0.0,0.9913419913419913,0
18,load,0,4,19,-0.6198024272918701,1.9603241682052612,0.010795372249229995,load_specific_rho,231,0,2.4,-1.5,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,0.0,0.987012987012987,0
19,load,0,4,20,-0.6198024272918701,1.9603241682052612,0.01310717704300668,load_specific_rho,231,0,3.6,-1.5,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,0.0,0.987012987012987,0
20,load,0,4,21,-0.6198024272918701,1.9603241682052612,0.017190064709387987,load_specific_rho,231,0,4.8,-1.5,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,2.504872009218585e-17,0.987012987012987,0
21,load,0,4,22,-0.6198024272918701,1.9603241682052612,0.010702476084686552,load_specific_rho,231,0,2.4,1.5,0.9991341991341992,4.636702152375547,1.8626451492309571e-10,0.0,0.9956709956709957,0
22,load,0,4,23,-0.6198024272918701,1.9603241682052612,0.01754826354212735,load_specific_rho,231,0,3.6,1.5,0.9995670995670995,4.636702152375547,1.8626451492309571e-10,0.0,0.9956709956709957,0
23,load,0,4,24,-0.6198024272918701,1.9603241682052612,0.024431911279508164,load_specific_rho,231,0,4.8,1.5,0.9995670995670995,4.636702152375547,1.8626451492309571e-10,3.469446951953614e-18,0.9956709956709957,0
24,load,0,4,25,-0.6198024272918701,1.9603241682052612,0.017214170698952147,load_specific_rho,231,0,6.0,1.5,0.9952380952380953,4.636702152375547,1.8626451492309571e-10,1.1953304606009715e-17,0.9783549783549783,0
25,load,0,4,26,-0.6198024272918701,1.9603241682052612,0.017749109294614703,load_specific_rho,231,0,7.2,1.5,0.9952380952380953,4.636702152375547,1.8626451492309571e-10,1.1347250287403551e-17,0.9783549783549783,0
26,load,0,4,27,-0.6198024272918701,1.9603241682052612,0.019600656328580875,load_specific_rho,231,0,8.4,1.5,0.9956709956709957,4.636702152375547,1.8626451492309571e-10,3.469446951953614e-18,0.9826839826839827,0
27,load,0,4,28,-0.6198024272918701,1.9603241682052612,0.021035234929061453,load_specific_rho,231,0,9.6,1.5,0.9956709956709957,4.636702152375547,1.8626451492309571e-10,0.0,0.9826839826839827,0
28,load,0,4,29,-0.6198024272918701,1.9603241682052612,0.021774312360008492,load_specific_rho,231,0,10.8,1.5,0.9956709956709957,4.636702152375547,1.8626451492309571e-10,8.829173646090369e-18,0.9783549783549783,0
29,load,0,4,30,-0.6198024272918701,1.9603241682052612,0.02261386236102725,load_specific_rho,231,0,12.0,1.5,0.9956709956709957,4.636702152375547,1.8626451492309571e-10,3.469446951953614e-18,0.9783549783549783,0
30,load,0,4,31,-0.6198024272918701,1.9603241682052612,0.022766431293752554,load_specific_rho,231,0,13.2,1.5,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,0.0,0.987012987012987,0
31,load,0,4,32,-0.6198024272918701,1.9603241682052612,0.022978995464452152,load_specific_rho,231,0,14.4,1.5,0.9961038961038962,4.636702152375547,1.8626451492309571e-10,6.938893903907228e-18,0.9783549783549783,0
32,sgen,1,4,12,-0.6198024272918701,1.9603241682052612,0.043113224738104985,load_specific_rho,231,2,13.2,-2.05,0.9930735930735931,4.636702152375547,1.8626451492309571e-10,1.3877787807814457e-17,0.9696969696969697,0
33,sgen,1,4,17,-0.6198024272918701,1.9603241682052612,0.050282596459725756,load_specific_rho,231,2,19.2,-2.05,0.990909090909091,4.636702152375547,1.8626451492309571e-10,1.3877787807814457e-17,0.961038961038961,0
34,sgen,1,4,21,-0.6198024272918701,1.9603241682052612,0.01714181900024414,load_specific_rho,231,2,4.8,-2.05,0.9961038961038962,4.636702152375547,1.8626451492309571e-10,0.0,0.9826839826839827,0
35,sgen,1,4,24,-0.6198024272918701,1.9603241682052612,0.024411093707896733,load_specific_rho,231,2,4.8,0.95,1.0,4.636702152375547,1.8626451492309571e-10,3.469446951953614e-18,1.0,0
36,sgen,1,4,28,-0.6198024272918701,1.9603241682052612,0.02114162339683489,load_specific_rho,231,2,9.6,0.95,0.9956709956709957,4.636702152375547,1.8626451492309571e-10,7.93720161310537e-18,0.9826839826839827,0
37,sgen,1,4,32,-0.6198024272918701,1.9603241682052612,0.02292183227361754,load_specific_rho,231,2,14.4,0.95,0.9965367965367965,4.636702152375547,1.8626451492309571e-10,6.938893903907228e-18,0.987012987012987,0


==> figures/ablation_study/loadwise_rho_grid_uniform.csv <==
agent_index,agent_type,agent_type_id,bin,bus,load_lower,load_upper,mean_width,method,n_prefix,plot_class,plot_x,plot_y,point_coverage,q,rho,std_width,trajectory_coverage,undercoverage
0,load,0,4,1,-0.6198024272918701,1.9603241682052612,0.0014305747924123757,uniform_rho,231,0,1.2,0.0,0.9982683982683982,4.39329244997707,1.8626451492309571e-10,0.0,0.9956709956709957,0
1,load,0,4,2,-0.6198024272918701,1.9603241682052612,0.007111328334460783,uniform_rho,231,0,2.4,0.0,0.9974025974025973,4.39329244997707,1.8626451492309571e-10,4.610334591076648e-17,0.9913419913419913,0
2,load,0,4,3,-0.6198024272918701,1.9603241682052612,0.009244318501218096,uniform_rho,231,0,3.6,0.0,0.9956709956709957,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
3,load,0,4,4,-0.6198024272918701,1.9603241682052612,0.01154354855021511,uniform_rho,231,0,4.8,0.0,0.9952380952380953,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
4,load,0,4,5,-0.6198024272918701,1.9603241682052612,0.01606860342399674,uniform_rho,231,0,6.0,0.0,0.993939393939394,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
5,load,0,4,6,-0.6198024272918701,1.9603241682052612,0.016186348703305153,uniform_rho,231,0,6.0,-1.5,0.9922077922077922,4.39329244997707,1.8626451492309571e-10,0.0,0.9653679653679653,0
6,load,0,4,7,-0.6198024272918701,1.9603241682052612,0.019957267180291446,uniform_rho,231,0,7.2,-1.5,0.990909090909091,4.39329244997707,1.8626451492309571e-10,3.469446951953614e-18,0.961038961038961,0
7,load,0,4,8,-0.6198024272918701,1.9603241682052612,0.024889268109359982,uniform_rho,231,0,8.4,-1.5,0.9913419913419913,4.39329244997707,1.8626451492309571e-10,3.469446951953614e-18,0.9653679653679653,0
8,load,0,4,9,-0.6198024272918701,1.9603241682052612,0.03013842218517897,uniform_rho,231,0,9.6,-1.5,0.990909090909091,4.39329244997707,1.8626451492309571e-10,5.2187686905927496e-17,0.961038961038961,0
9,load,0,4,10,-0.6198024272918701,1.9603241682052612,0.031303027297118056,uniform_rho,231,0,10.8,-1.5,0.99004329004329,4.39329244997707,1.8626451492309571e-10,5.102702457034648e-17,0.9567099567099567,0
10,load,0,4,11,-0.6198024272918701,1.9603241682052612,0.03345093307187049,uniform_rho,231,0,12.0,-1.5,0.990909090909091,4.39329244997707,1.8626451492309571e-10,4.799596139369158e-17,0.961038961038961,0
11,load,0,4,12,-0.6198024272918701,1.9603241682052612,0.04094992786329233,uniform_rho,231,0,13.2,-1.5,0.9904761904761905,4.39329244997707,1.8626451492309571e-10,6.938893903907228e-18,0.9567099567099567,0
12,load,0,4,13,-0.6198024272918701,1.9603241682052612,0.04145829005525747,uniform_rho,231,0,14.4,-1.5,0.99004329004329,4.39329244997707,1.8626451492309571e-10,4.072223862153221e-17,0.9523809523809523,0
13,load,0,4,14,-0.6198024272918701,1.9603241682052612,0.04258524721420941,uniform_rho,231,0,15.6,-1.5,0.9896103896103897,4.39329244997707,1.8626451492309571e-10,1.3877787807814457e-17,0.9523809523809523,0
14,load,0,4,15,-0.6198024272918701,1.9603241682052612,0.04417520976542512,uniform_rho,231,0,16.8,-1.5,0.9887445887445888,4.39329244997707,1.8626451492309571e-10,1.3877787807814457e-17,0.9523809523809523,0
15,load,0,4,16,-0.6198024272918701,1.9603241682052612,0.04602232929360847,uniform_rho,231,1,18.0,-1.5,0.987012987012987,4.39329244997707,1.8626451492309571e-10,3.720777436250151e-17,0.948051948051948,1
16,load,0,4,17,-0.6198024272918701,1.9603241682052612,0.04774984391848491,uniform_rho,231,1,19.2,-1.5,0.987012987012987,4.39329244997707,1.8626451492309571e-10,0.0,0.948051948051948,1
17,load,0,4,18,-0.6198024272918701,1.9603241682052612,0.0021945306844828316,uniform_rho,231,0,1.2,-1.5,0.9965367965367965,4.39329244997707,1.8626451492309571e-10,0.0,0.987012987012987,0
18,load,0,4,19,-0.6198024272918701,1.9603241682052612,0.01022865516020611,uniform_rho,231,0,2.4,-1.5,0.9956709956709957,4.39329244997707,1.8626451492309571e-10,2.2260699728404186e-17,0.987012987012987,0
19,load,0,4,20,-0.6198024272918701,1.9603241682052612,0.012419098758381875,uniform_rho,231,0,3.6,-1.5,0.9952380952380951,4.39329244997707,1.8626451492309571e-10,0.0,0.9826839826839827,0
20,load,0,4,21,-0.6198024272918701,1.9603241682052612,0.01628764993319222,uniform_rho,231,0,4.8,-1.5,0.9952380952380951,4.39329244997707,1.8626451492309571e-10,2.839864722503794e-17,0.9826839826839827,0
21,load,0,4,22,-0.6198024272918701,1.9603241682052612,0.010140635700488954,uniform_rho,231,0,2.4,1.5,0.9991341991341992,4.39329244997707,1.8626451492309571e-10,0.0,0.9956709956709957,0
22,load,0,4,23,-0.6198024272918701,1.9603241682052612,0.01662704465291943,uniform_rho,231,0,3.6,1.5,0.9995670995670995,4.39329244997707,1.8626451492309571e-10,3.384986969285464e-17,0.9956709956709957,0
23,load,0,4,24,-0.6198024272918701,1.9603241682052612,0.023149326360715428,uniform_rho,231,0,4.8,1.5,0.9995670995670995,4.39329244997707,1.8626451492309571e-10,0.0,0.9956709956709957,0
24,load,0,4,25,-0.6198024272918701,1.9603241682052612,0.01631049044752153,uniform_rho,231,0,6.0,1.5,0.993073593073593,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
25,load,0,4,26,-0.6198024272918701,1.9603241682052612,0.016817346746738515,uniform_rho,231,0,7.2,1.5,0.9926406926406925,4.39329244997707,1.8626451492309571e-10,0.0,0.974025974025974,0
26,load,0,4,27,-0.6198024272918701,1.9603241682052612,0.018571694414063485,uniform_rho,231,0,8.4,1.5,0.993073593073593,4.39329244997707,1.8626451492309571e-10,8.284134645033552e-18,0.974025974025974,0
27,load,0,4,28,-0.6198024272918701,1.9603241682052612,0.019930962947445785,uniform_rho,231,0,9.6,1.5,0.9930735930735931,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
28,load,0,4,29,-0.6198024272918701,1.9603241682052612,0.020631241548620276,uniform_rho,231,0,10.8,1.5,0.9922077922077922,4.39329244997707,1.8626451492309571e-10,8.05127112590948e-18,0.9696969696969697,0
29,load,0,4,30,-0.6198024272918701,1.9603241682052612,0.02142671828179022,uniform_rho,231,0,12.0,1.5,0.9939393939393939,4.39329244997707,1.8626451492309571e-10,6.938893903907228e-18,0.974025974025974,0
30,load,0,4,31,-0.6198024272918701,1.9603241682052612,0.021571277910210632,uniform_rho,231,0,13.2,1.5,0.9943722943722944,4.39329244997707,1.8626451492309571e-10,3.469446951953614e-18,0.974025974025974,0
31,load,0,4,32,-0.6198024272918701,1.9603241682052612,0.02177268324865622,uniform_rho,231,0,14.4,1.5,0.9943722943722944,4.39329244997707,1.8626451492309571e-10,0.0,0.974025974025974,0
32,sgen,1,4,12,-0.6198024272918701,1.9603241682052612,0.04084994000294806,uniform_rho,231,2,13.2,-2.05,0.990909090909091,4.39329244997707,1.8626451492309571e-10,0.0,0.9567099567099567,0
33,sgen,1,4,17,-0.6198024272918701,1.9603241682052612,0.04764294624328613,uniform_rho,231,3,19.2,-2.05,0.9865800865800864,4.39329244997707,1.8626451492309571e-10,0.0,0.9437229437229437,1
34,sgen,1,4,21,-0.6198024272918701,1.9603241682052612,0.016241936945219235,uniform_rho,231,2,4.8,-2.05,0.9948051948051947,4.39329244997707,1.8626451492309571e-10,2.838396428100722e-17,0.9826839826839827,0
35,sgen,1,4,24,-0.6198024272918701,1.9603241682052612,0.023129601634566902,uniform_rho,231,2,4.8,0.95,0.9995670995670995,4.39329244997707,1.8626451492309571e-10,1.0353123803959988e-17,0.9956709956709957,0
36,sgen,1,4,28,-0.6198024272918701,1.9603241682052612,0.020031766414408736,uniform_rho,231,2,9.6,0.95,0.9939393939393939,4.39329244997707,1.8626451492309571e-10,0.0,0.9783549783549783,0
37,sgen,1,4,32,-0.6198024272918701,1.9603241682052612,0.021718520913777347,uniform_rho,231,2,14.4,0.95,0.9948051948051948,4.39329244997707,1.8626451492309571e-10,3.469446951953614e-18,0.974025974025974,0


==> figures/agent_location/agent_location_grid.csv <==
method,bin,n_prefix,agent_index,agent_type,bus,mean_width,std_width,point_coverage,trajectory_coverage,rho,q,coverage_target,experiment_id,experiment_label,location_agent_index,location_bus,plot_x,plot_y,agent_type_id,is_location,coverage,undercoverage,plot_class
robust_cp,0,1000,0,load,1,0.001405741523421357,6.984866317665128e-17,0.9945,0.981,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,1.2,0.0,0,0,0.981,0,0
robust_cp,0,1000,1,load,2,0.006947902337448031,6.886634263349965e-17,0.994,0.978,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,2.4,0.0,0,0,0.978,0,0
robust_cp,0,1000,2,load,3,0.00895520047990761,0.0,0.9939000000000001,0.98,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,3.6,0.0,0,0,0.98,0,0
robust_cp,0,1000,3,load,4,0.011120070380028046,0.0,0.9935999999999999,0.981,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,4.8,0.0,0,0,0.981,0,0
robust_cp,0,1000,4,load,5,0.015444499053061857,5.577987084905509e-17,0.9927999999999999,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,6.0,0.0,0,1,0.976,0,0
robust_cp,0,1000,5,load,6,0.015246029769990788,0.0,0.9919,0.972,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,6.0,-1.5,0,0,0.972,0,0
robust_cp,0,1000,6,load,7,0.019016023233660473,0.0,0.9925,0.973,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,7.2,-1.5,0,0,0.973,0,0
robust_cp,0,1000,7,load,8,0.023809812151426524,0.0,0.9925,0.972,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,8.4,-1.5,0,0,0.972,0,0
robust_cp,0,1000,8,load,9,0.028857835849216768,6.109074466149302e-17,0.992,0.97,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,9.6,-1.5,0,0,0.97,0,0
robust_cp,0,1000,9,load,10,0.02986832526848593,0.0,0.992,0.969,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,10.8,-1.5,0,0,0.969,0,0
robust_cp,0,1000,10,load,11,0.0320722639100542,6.873078617034009e-17,0.9923,0.972,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,12.0,-1.5,0,0,0.972,0,0
robust_cp,0,1000,11,load,12,0.03915367931652148,6.938893903907228e-18,0.9923,0.97,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,13.2,-1.5,0,0,0.97,0,0
robust_cp,0,1000,12,load,13,0.039717458662616285,6.358541288890183e-17,0.9916999999999999,0.97,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,14.4,-1.5,0,0,0.97,0,0
robust_cp,0,1000,13,load,14,0.04078730791934015,6.938893903907228e-18,0.9914,0.967,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,15.6,-1.5,0,0,0.967,0,0
robust_cp,0,1000,14,load,15,0.04247661645594874,6.189011043692323e-17,0.9915,0.968,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,16.8,-1.5,0,0,0.968,0,0
robust_cp,0,1000,15,load,16,0.04428685808692734,0.0,0.9910999999999999,0.967,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,18.0,-1.5,0,0,0.967,0,0
robust_cp,0,1000,16,load,17,0.04584529399389133,5.775019252302772e-17,0.991,0.968,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,19.2,-1.5,0,0,0.968,0,0
robust_cp,0,1000,17,load,18,0.0021841716911250586,0.0,0.9965,0.985,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,1.2,-1.5,0,0,0.985,0,0
robust_cp,0,1000,18,load,19,0.010190694601515529,4.916782905969582e-17,0.9959,0.985,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,2.4,-1.5,0,0,0.985,0,0
robust_cp,0,1000,19,load,20,0.012381173993825545,0.0,0.9957,0.986,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,3.6,-1.5,0,0,0.986,0,0
robust_cp,0,1000,20,load,21,0.01628142238557473,0.0,0.9959,0.986,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,4.8,-1.5,0,0,0.986,0,0
robust_cp,0,1000,21,load,22,0.00996547555513779,6.787804718277793e-17,0.9945,0.978,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,2.4,1.5,0,0,0.978,0,0
robust_cp,0,1000,22,load,23,0.016453868952753137,0.0,0.9953,0.984,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,3.6,1.5,0,0,0.984,0,0
robust_cp,0,1000,23,load,24,0.022835521461860964,0.0,0.9948,0.982,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,4.8,1.5,0,0,0.982,0,0
robust_cp,0,1000,24,load,25,0.01574487277661666,5.598864024889095e-17,0.9926999999999999,0.975,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,6.0,1.5,0,0,0.975,0,0
robust_cp,0,1000,25,load,26,0.016185814802422687,5.626625801341642e-17,0.9927999999999999,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,7.2,1.5,0,0,0.976,0,0
robust_cp,0,1000,26,load,27,0.01789825248030308,0.0,0.9929000000000001,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,8.4,1.5,0,0,0.976,0,0
robust_cp,0,1000,27,load,28,0.019355215006029436,0.0,0.9932000000000001,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,9.6,1.5,0,0,0.976,0,0
robust_cp,0,1000,28,load,29,0.020004747122453113,5.0201350865568524e-17,0.9931,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,10.8,1.5,0,0,0.976,0,0
robust_cp,0,1000,29,load,30,0.02081049578527372,0.0,0.9935,0.978,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,12.0,1.5,0,0,0.978,0,0
robust_cp,0,1000,30,load,31,0.02100430072716497,0.0,0.9936,0.977,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,13.2,1.5,0,0,0.977,0,0
robust_cp,0,1000,31,load,32,0.02107033138334291,0.0,0.9936,0.978,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,14.4,1.5,0,0,0.978,0,0
robust_cp,0,1000,32,sgen,12,0.03912810494156588,6.409224585223657e-17,0.992,0.97,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,13.2,-2.05,1,0,0.97,0,2
robust_cp,0,1000,33,sgen,17,0.045789217227903335,5.775936285933372e-17,0.9909,0.966,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,19.2,-2.05,1,0,0.966,0,2
robust_cp,0,1000,34,sgen,21,0.016270096371064913,0.0,0.9954,0.986,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,4.8,-2.05,1,0,0.986,0,2
robust_cp,0,1000,35,sgen,24,0.0228402384701845,5.4209928212733515e-17,0.995,0.982,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,4.8,0.95,1,0,0.982,0,2
robust_cp,0,1000,36,sgen,28,0.0194334439019217,0.0,0.9931,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,9.6,0.95,1,0,0.976,0,2
robust_cp,0,1000,37,sgen,32,0.021190881729125977,0.0,0.9935,0.976,1.8626451492309571e-10,4.316430538240879,0.95,0,Upstream location,4,5,14.4,0.95,1,0,0.976,0,2
robust_cp,0,1000,0,load,1,0.003557734868245177,0.0,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,1.2,0.0,0,1,1.0,0,0
robust_cp,0,1000,1,load,2,0.017709306116015622,0.0,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,2.4,0.0,0,0,1.0,0,0
robust_cp,0,1000,2,load,3,0.022798189333990252,1.1721391871604858e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,3.6,0.0,0,0,1.0,0,0
robust_cp,0,1000,3,load,4,0.02838494653548296,1.4946029553851902e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,4.8,0.0,0,0,1.0,0,0
robust_cp,0,1000,4,load,5,0.03936019264171486,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,6.0,0.0,0,0,0.999,0,0
robust_cp,0,1000,5,load,6,0.039292245115945416,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,6.0,-1.5,0,0,0.999,0,0
robust_cp,0,1000,6,load,7,0.048608670418811006,1.7420631761988962e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,7.2,-1.5,0,0,0.999,0,0
robust_cp,0,1000,7,load,8,0.060672724001347156,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,8.4,-1.5,0,0,0.999,0,0
robust_cp,0,1000,8,load,9,0.07342942998134515,1.3877787807814457e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,9.6,-1.5,0,0,0.999,0,0
robust_cp,0,1000,9,load,10,0.07639318037726249,1.3440693017233996e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,10.8,-1.5,0,0,0.999,0,0
robust_cp,0,1000,10,load,11,0.08157130686794822,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,12.0,-1.5,0,0,0.999,0,0
robust_cp,0,1000,11,load,12,0.09966593667601131,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,13.2,-1.5,0,0,0.999,0,0
robust_cp,0,1000,12,load,13,0.10118081910233379,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,14.4,-1.5,0,0,0.999,0,0
robust_cp,0,1000,13,load,14,0.10408857457475121,2.4618898299856213e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,15.6,-1.5,0,0,0.999,0,0
robust_cp,0,1000,14,load,15,0.10794428830133197,1.3877787807814457e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,16.8,-1.5,0,0,0.999,0,0
robust_cp,0,1000,15,load,16,0.11273527145385742,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,18.0,-1.5,0,0,0.999,0,0
robust_cp,0,1000,16,load,17,0.11700989812541752,1.3877787807814457e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,19.2,-1.5,0,0,0.999,0,0
robust_cp,0,1000,17,load,18,0.005503174169993574,0.0,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,1.2,-1.5,0,0,1.0,0,0
robust_cp,0,1000,18,load,19,0.025821105945792133,2.888301564022503e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,2.4,-1.5,0,0,1.0,0,0
robust_cp,0,1000,19,load,20,0.03128840956762913,0.0,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,3.6,-1.5,0,0,1.0,0,0
robust_cp,0,1000,20,load,21,0.04108676709557092,3.682585464507609e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,4.8,-1.5,0,0,1.0,0,0
robust_cp,0,1000,21,load,22,0.025490256627414887,0.0,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,2.4,1.5,0,0,1.0,0,0
robust_cp,0,1000,22,load,23,0.042205648912546405,6.938893903907228e-18,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,3.6,1.5,0,0,1.0,0,0
robust_cp,0,1000,23,load,24,0.05864907266497576,6.938893903907228e-18,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,4.8,1.5,0,0,1.0,0,0
robust_cp,0,1000,24,load,25,0.040083743793296815,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,6.0,1.5,0,0,0.999,0,0
robust_cp,0,1000,25,load,26,0.04124806068748832,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,7.2,1.5,0,0,0.999,0,0
robust_cp,0,1000,26,load,27,0.04569863162958221,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,8.4,1.5,0,0,0.999,0,0
robust_cp,0,1000,27,load,28,0.04944352757673087,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,9.6,1.5,0,0,0.999,0,0
robust_cp,0,1000,28,load,29,0.051182141993776124,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,10.8,1.5,0,0,0.999,0,0
robust_cp,0,1000,29,load,30,0.053310003257533545,0.0,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,12.0,1.5,0,0,0.999,0,0
robust_cp,0,1000,30,load,31,0.053753125950318864,4.706391429789664e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,13.2,1.5,0,0,0.999,0,0
robust_cp,0,1000,31,load,32,0.05393391213500317,4.7482014923003303e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,14.4,1.5,0,0,0.999,0,0
robust_cp,0,1000,32,sgen,12,0.09947653401158033,2.5559253454202264e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,13.2,-2.05,1,0,0.999,0,2
robust_cp,0,1000,33,sgen,17,0.11695746624949434,1.3877787807814457e-17,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,19.2,-2.05,1,0,0.999,0,2
robust_cp,0,1000,34,sgen,21,0.04112100892923297,3.688333792131515e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,4.8,-2.05,1,0,1.0,0,2
robust_cp,0,1000,35,sgen,24,0.05872259442648476,1.900421039720452e-17,1.0,1.0,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,4.8,0.95,1,0,1.0,0,2
robust_cp,0,1000,36,sgen,28,0.04973759905715313,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,9.6,0.95,1,0,0.999,0,2
robust_cp,0,1000,37,sgen,32,0.05426578719896868,6.938893903907228e-18,0.9999,0.999,0.5768422774970532,11.221437948424917,0.95,1,Central location,0,1,14.4,0.95,1,0,0.999,0,2
robust_cp,0,1000,0,load,1,0.004805474718222236,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,1.2,0.0,0,0,1.0,0,0
robust_cp,0,1000,1,load,2,0.023837277711870275,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,2.4,0.0,0,1,1.0,0,0
robust_cp,0,1000,2,load,3,0.03087777430431438,3.469446951953614e-18,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,3.6,0.0,0,0,1.0,0,0
robust_cp,0,1000,3,load,4,0.038544649718178725,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,4.8,0.0,0,0,1.0,0,0
robust_cp,0,1000,4,load,5,0.05354819363467512,6.938893903907228e-18,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,6.0,0.0,0,0,1.0,0,0
robust_cp,0,1000,5,load,6,0.053268700732688856,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,6.0,-1.5,0,0,1.0,0,0
robust_cp,0,1000,6,load,7,0.06639371969058096,1.3877787807814457e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,7.2,-1.5,0,0,1.0,0,0
robust_cp,0,1000,7,load,8,0.08303088079691802,1.3877787807814457e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,8.4,-1.5,0,0,1.0,0,0
robust_cp,0,1000,8,load,9,0.10046261516474334,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,9.6,-1.5,0,0,1.0,0,0
robust_cp,0,1000,9,load,10,0.10445036437803523,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,10.8,-1.5,0,0,1.0,0,0
robust_cp,0,1000,10,load,11,0.11170813219240162,1.3877787807814457e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,12.0,-1.5,0,0,1.0,0,0
robust_cp,0,1000,11,load,12,0.13670718353587039,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,13.2,-1.5,0,0,1.0,0,0
robust_cp,0,1000,12,load,13,0.13829691097601327,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,14.4,-1.5,0,0,1.0,0,0
robust_cp,0,1000,13,load,14,0.14284093625225397,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,15.6,-1.5,0,0,1.0,0,0
robust_cp,0,1000,14,load,15,0.14793310318210695,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,16.8,-1.5,0,0,1.0,0,0
robust_cp,0,1000,15,load,16,0.15411646630223474,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,18.0,-1.5,0,0,1.0,0,0
robust_cp,0,1000,16,load,17,0.15987145900726318,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,19.2,-1.5,0,0,1.0,0,0
robust_cp,0,1000,17,load,18,0.007365443329173882,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,1.2,-1.5,0,0,1.0,0,0
robust_cp,0,1000,18,load,19,0.03412588068384892,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,2.4,-1.5,0,0,1.0,0,0
robust_cp,0,1000,19,load,20,0.04157320158209676,6.938893903907228e-18,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,3.6,-1.5,0,0,1.0,0,0
robust_cp,0,1000,20,load,21,0.05427382436088912,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,4.8,-1.5,0,0,1.0,0,0
robust_cp,0,1000,21,load,22,0.034126332588167656,6.938893903907228e-18,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,2.4,1.5,0,0,1.0,0,0
robust_cp,0,1000,22,load,23,0.05624222555738001,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,3.6,1.5,0,0,1.0,0,0
robust_cp,0,1000,23,load,24,0.07819568060962112,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,4.8,1.5,0,0,1.0,0,0
robust_cp,0,1000,24,load,25,0.05453257537299461,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,6.0,1.5,0,0,1.0,0,0
robust_cp,0,1000,25,load,26,0.05601913072063969,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,7.2,1.5,0,0,1.0,0,0
robust_cp,0,1000,26,load,27,0.061864556318439345,1.5142059301141983e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,8.4,1.5,0,0,1.0,0,0
robust_cp,0,1000,27,load,28,0.06652004099268316,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,9.6,1.5,0,0,1.0,0,0
robust_cp,0,1000,28,load,29,0.0687672557728316,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,10.8,1.5,0,0,1.0,0,0
robust_cp,0,1000,29,load,30,0.07146812468897557,2.749763801068064e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,12.0,1.5,0,0,1.0,0,0
robust_cp,0,1000,30,load,31,0.07218264332768498,2.71912578901797e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,13.2,1.5,0,0,1.0,0,0
robust_cp,0,1000,31,load,32,0.07255990944011126,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,14.4,1.5,0,0,1.0,0,0
robust_cp,0,1000,32,sgen,12,0.13658612729469996,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,13.2,-2.05,1,0,1.0,0,2
robust_cp,0,1000,33,sgen,17,0.15921647339552175,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,19.2,-2.05,1,0,1.0,0,2
robust_cp,0,1000,34,sgen,21,0.0541970827875361,0.0,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,4.8,-2.05,1,0,1.0,0,2
robust_cp,0,1000,35,sgen,24,0.07834027636889287,2.7755575615628914e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,4.8,0.95,1,0,1.0,0,2
robust_cp,0,1000,36,sgen,28,0.0667432024852128,1.3877787807814457e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,9.6,0.95,1,0,1.0,0,2
robust_cp,0,1000,37,sgen,32,0.07262455581069192,1.3877787807814457e-17,1.0,1.0,2.450226059556007,14.92064248830673,0.95,2,Downstream location,1,2,14.4,0.95,1,0,1.0,0,2


==> figures/agent_location/agent_location_heatmap.csv <==
experiment_id,experiment_label,heatmap_y,agent_index,bus,agent_type,coverage,point_coverage,trajectory_coverage
2,Downstream location,0,0,1,load,1.0,1.0,1.0
2,Downstream location,0,1,2,load,1.0,1.0,1.0
2,Downstream location,0,2,3,load,1.0,1.0,1.0
2,Downstream location,0,3,4,load,1.0,1.0,1.0
2,Downstream location,0,4,5,load,1.0,1.0,1.0
2,Downstream location,0,5,6,load,1.0,1.0,1.0
2,Downstream location,0,6,7,load,1.0,1.0,1.0
2,Downstream location,0,7,8,load,1.0,1.0,1.0
2,Downstream location,0,8,9,load,1.0,1.0,1.0
2,Downstream location,0,9,10,load,1.0,1.0,1.0
2,Downstream location,0,10,11,load,1.0,1.0,1.0
2,Downstream location,0,11,12,load,1.0,1.0,1.0
2,Downstream location,0,12,13,load,1.0,1.0,1.0
2,Downstream location,0,13,14,load,1.0,1.0,1.0
2,Downstream location,0,14,15,load,1.0,1.0,1.0
2,Downstream location,0,15,16,load,1.0,1.0,1.0
2,Downstream location,0,16,17,load,1.0,1.0,1.0
2,Downstream location,0,17,18,load,1.0,1.0,1.0
2,Downstream location,0,18,19,load,1.0,1.0,1.0
2,Downstream location,0,19,20,load,1.0,1.0,1.0
2,Downstream location,0,20,21,load,1.0,1.0,1.0
2,Downstream location,0,21,22,load,1.0,1.0,1.0
2,Downstream location,0,22,23,load,1.0,1.0,1.0
2,Downstream location,0,23,24,load,1.0,1.0,1.0
2,Downstream location,0,24,25,load,1.0,1.0,1.0
2,Downstream location,0,25,26,load,1.0,1.0,1.0
2,Downstream location,0,26,27,load,1.0,1.0,1.0
2,Downstream location,0,27,28,load,1.0,1.0,1.0
2,Downstream location,0,28,29,load,1.0,1.0,1.0
2,Downstream location,0,29,30,load,1.0,1.0,1.0
2,Downstream location,0,30,31,load,1.0,1.0,1.0
2,Downstream location,0,31,32,load,1.0,1.0,1.0
2,Downstream location,0,32,12,sgen,1.0,1.0,1.0
2,Downstream location,0,33,17,sgen,1.0,1.0,1.0
2,Downstream location,0,34,21,sgen,1.0,1.0,1.0
2,Downstream location,0,35,24,sgen,1.0,1.0,1.0
2,Downstream location,0,36,28,sgen,1.0,1.0,1.0
2,Downstream location,0,37,32,sgen,1.0,1.0,1.0
1,Central location,1,0,1,load,1.0,1.0,1.0
1,Central location,1,1,2,load,1.0,1.0,1.0
1,Central location,1,2,3,load,1.0,1.0,1.0
1,Central location,1,3,4,load,1.0,1.0,1.0
1,Central location,1,4,5,load,0.999,0.9999,0.999
1,Central location,1,5,6,load,0.999,0.9999,0.999
1,Central location,1,6,7,load,0.999,0.9999,0.999
1,Central location,1,7,8,load,0.999,0.9999,0.999
1,Central location,1,8,9,load,0.999,0.9999,0.999
1,Central location,1,9,10,load,0.999,0.9999,0.999
1,Central location,1,10,11,load,0.999,0.9999,0.999
1,Central location,1,11,12,load,0.999,0.9999,0.999
1,Central location,1,12,13,load,0.999,0.9999,0.999
1,Central location,1,13,14,load,0.999,0.9999,0.999
1,Central location,1,14,15,load,0.999,0.9999,0.999
1,Central location,1,15,16,load,0.999,0.9999,0.999
1,Central location,1,16,17,load,0.999,0.9999,0.999
1,Central location,1,17,18,load,1.0,1.0,1.0
1,Central location,1,18,19,load,1.0,1.0,1.0
1,Central location,1,19,20,load,1.0,1.0,1.0
1,Central location,1,20,21,load,1.0,1.0,1.0
1,Central location,1,21,22,load,1.0,1.0,1.0
1,Central location,1,22,23,load,1.0,1.0,1.0
1,Central location,1,23,24,load,1.0,1.0,1.0
1,Central location,1,24,25,load,0.999,0.9999,0.999
1,Central location,1,25,26,load,0.999,0.9999,0.999
1,Central location,1,26,27,load,0.999,0.9999,0.999
1,Central location,1,27,28,load,0.999,0.9999,0.999
1,Central location,1,28,29,load,0.999,0.9999,0.999
1,Central location,1,29,30,load,0.999,0.9999,0.999
1,Central location,1,30,31,load,0.999,0.9999,0.999
1,Central location,1,31,32,load,0.999,0.9999,0.999
1,Central location,1,32,12,sgen,0.999,0.9999,0.999
1,Central location,1,33,17,sgen,0.999,0.9999,0.999
1,Central location,1,34,21,sgen,1.0,1.0,1.0
1,Central location,1,35,24,sgen,1.0,1.0,1.0
1,Central location,1,36,28,sgen,0.999,0.9999,0.999
1,Central location,1,37,32,sgen,0.999,0.9999,0.999
0,Upstream location,2,0,1,load,0.981,0.9945,0.981
0,Upstream location,2,1,2,load,0.978,0.994,0.978
0,Upstream location,2,2,3,load,0.98,0.9939000000000001,0.98
0,Upstream location,2,3,4,load,0.981,0.9935999999999999,0.981
0,Upstream location,2,4,5,load,0.976,0.9927999999999999,0.976
0,Upstream location,2,5,6,load,0.972,0.9919,0.972
0,Upstream location,2,6,7,load,0.973,0.9925,0.973
0,Upstream location,2,7,8,load,0.972,0.9925,0.972
0,Upstream location,2,8,9,load,0.97,0.992,0.97
0,Upstream location,2,9,10,load,0.969,0.992,0.969
0,Upstream location,2,10,11,load,0.972,0.9923,0.972
0,Upstream location,2,11,12,load,0.97,0.9923,0.97
0,Upstream location,2,12,13,load,0.97,0.9916999999999999,0.97
0,Upstream location,2,13,14,load,0.967,0.9914,0.967
0,Upstream location,2,14,15,load,0.968,0.9915,0.968
0,Upstream location,2,15,16,load,0.967,0.9910999999999999,0.967
0,Upstream location,2,16,17,load,0.968,0.991,0.968
0,Upstream location,2,17,18,load,0.985,0.9965,0.985
0,Upstream location,2,18,19,load,0.985,0.9959,0.985
0,Upstream location,2,19,20,load,0.986,0.9957,0.986
0,Upstream location,2,20,21,load,0.986,0.9959,0.986
0,Upstream location,2,21,22,load,0.978,0.9945,0.978
0,Upstream location,2,22,23,load,0.984,0.9953,0.984
0,Upstream location,2,23,24,load,0.982,0.9948,0.982
0,Upstream location,2,24,25,load,0.975,0.9926999999999999,0.975
0,Upstream location,2,25,26,load,0.976,0.9927999999999999,0.976
0,Upstream location,2,26,27,load,0.976,0.9929000000000001,0.976
0,Upstream location,2,27,28,load,0.976,0.9932000000000001,0.976
0,Upstream location,2,28,29,load,0.976,0.9931,0.976
0,Upstream location,2,29,30,load,0.978,0.9935,0.978
0,Upstream location,2,30,31,load,0.977,0.9936,0.977
0,Upstream location,2,31,32,load,0.978,0.9936,0.978
0,Upstream location,2,32,12,sgen,0.97,0.992,0.97
0,Upstream location,2,33,17,sgen,0.966,0.9909,0.966
0,Upstream location,2,34,21,sgen,0.986,0.9954,0.986
0,Upstream location,2,35,24,sgen,0.982,0.995,0.982
0,Upstream location,2,36,28,sgen,0.976,0.9931,0.976
0,Upstream location,2,37,32,sgen,0.976,0.9935,0.976


==> figures/agent_location/agent_location_summary.csv <==
experiment_id,experiment_label,location_agent_index,location_bus,coverage_field,mean_agent_coverage,min_agent_coverage,overall_trajectory_coverage,coverage_target,rho_star,q_star,dataset_path,old_controller_path,new_controller_path,run_results_dir
0,Upstream location,4,5,trajectory_coverage,0.9759999999999999,0.966,0.943,0.95,1.8626451492309571e-10,4.316430538240879,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260721_162521.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_5000_noise0_synthetic_20260721_140605.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Upstream_location_results_grid_data_marl_5000_noise0_20260721_162521_42_20260723_132744/macopp_robust_max_uniform_20260723_132744
1,Central location,0,1,trajectory_coverage,0.9993421052631581,0.999,0.999,0.95,0.5768422774970532,11.221437948424917,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260723_110329.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260723_095244.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Central_location_results_grid_data_marl_5000_noise0_20260723_110329_42_20260723_133003/macopp_robust_max_uniform_20260723_133003
2,Downstream location,1,2,trajectory_coverage,1.0,1.0,1.0,0.95,2.450226059556007,14.92064248830673,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260722_101711.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260721_171029.pkl,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Downstream_location_results_grid_data_marl_5000_noise0_20260722_101711_42_20260723_133132/macopp_robust_max_uniform_20260723_133132


==> figures/agent_location/comparison_results.json <==
{
  "configuration": {
    "alpha": 0.05,
    "coverage_target": 0.95,
    "coverage_field": "trajectory_coverage",
    "coverage_min": 0.8,
    "batch_size": 64,
    "epochs": 100,
    "seed": 42,
    "divergence": "chi2",
    "compare_with_macp": true
  },
  "runs": [
    {
      "experiment": {
        "label": "Upstream location",
        "location_agent_index": 4,
        "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260721_162521.pkl",
        "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
        "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_5000_noise0_synthetic_20260721_140605.pkl"
      },
      "result": {
        "seed": 42,
        "divergence": "chi2",
        "rho_star": 1.8626451492309571e-10,
        "rho_base": 1.8626451492309571e-10,
        "rho_new": 1.8626451492309571e-10,
        "rho_policy_sim": 1.8626451492309571e-10,
        "epsilon_sim": 1.8626451492309571e-10,
        "q_base": 4.316430538240879,
        "q_star": 4.316430538240879,
        "q_cp": 4.316430538240879,
        "cov_test_bounded": 0.943,
        "cov_bounded": 0.943,
        "cov_old_star": 0.99,
        "cov_new_star": 0.9976,
        "coverage_cp": 0.943,
        "target_cov": 0.95,
        "avg_width_used": 0.0224218226252398,
        "width_min": 0.0014057415234212112,
        "width_max": 0.04584529399389137,
        "rho_list": [
          0.0,
          0.001,
          0.01,
          0.05,
          0.1,
          0.2,
          0.3,
          0.5,
          0.6,
          0.8,
          1.0
        ],
        "cov_list": [
          0.943,
          0.948,
          0.966,
          0.984,
          0.988,
          0.992,
          0.996,
          0.998,
          0.999,
          0.999,
          0.999
        ],
        "width_list": [
          0.0224218226252398,
          0.023938139149270586,
          0.026644304427877644,
          0.03183437737637655,
          0.034121817211403394,
          0.03949347515250244,
          0.04407005265166386,
          0.05389790773642889,
          0.05880393949549224,
          0.05880393949549224,
          0.06482337863361974
        ],
        "q_list": [
          4.316430538240879,
          4.608337001839344,
          5.129301539171721,
          6.128443747413988,
          6.568799347550796,
          7.602898526974487,
          8.483936576743435,
          10.375899354360493,
          11.320360723997883,
          11.320360723997883,
          12.479164419539025
        ],
        "frac_unsafe": 0.004042105263157895,
        "frac_uncertain": 0.09700263157894737,
        "violating_fraction": 0.014297368421052632,
        "alarm_fraction": 0.10104473684210526,
        "recall_given_violation": 1.0,
        "precision_of_alarms": 0.14149542933041645,
        "prefix_violation_rate": 0.47,
        "prefix_alarm_rate": 0.755,
        "prefix_recall_given_violation": 1.0,
        "prefix_precision_of_alarms": 0.6225165562913907,
        "is_unbounded": false,
        "output_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Upstream_location_results_grid_data_marl_5000_noise0_20260721_162521_42_20260723_132744",
        "results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Upstream_location_results_grid_data_marl_5000_noise0_20260721_162521_42_20260723_132744/macopp_robust_max_uniform_20260723_132744"
      }
    },
    {
      "experiment": {
        "label": "Central location",
        "location_agent_index": 0,
        "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260723_110329.pkl",
        "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
        "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260723_095244.pkl"
      },
      "result": {
        "seed": 42,
        "divergence": "chi2",
        "rho_star": 0.5768422774970532,
        "rho_base": 1.8626451492309571e-10,
        "rho_new": 1.8264167010784153e-05,
        "rho_policy_sim": 0.5768422774970532,
        "epsilon_sim": 0.5768422774970532,
        "q_base": 4.252808405208839,
        "q_star": 11.221437948424917,
        "q_cp": 4.252808405208839,
        "cov_test_bounded": 0.999,
        "cov_bounded": 0.999,
        "cov_old_star": 1.0,
        "cov_new_star": 1.0,
        "coverage_cp": 0.903,
        "target_cov": 0.95,
        "avg_width_used": 0.0571942443782205,
        "width_min": 0.003557734868245177,
        "width_max": 0.11700989812541751,
        "rho_list": [
          0.0,
          0.001,
          0.01,
          0.05,
          0.1,
          0.2,
          0.3,
          0.5,
          0.6,
          0.8,
          1.0
        ],
        "cov_list": [
          0.903,
          0.923,
          0.957,
          0.976,
          0.987,
          0.994,
          0.995,
          0.998,
          0.999,
          0.999,
          0.999
        ],
        "width_list": [
          0.021676024439934275,
          0.02342359079956047,
          0.026524651699802185,
          0.029872626860502315,
          0.03376180542405443,
          0.04011515555864212,
          0.04299201317654859,
          0.05335112393412877,
          0.0571942443782205,
          0.0571942443782205,
          0.06443364212299861
        ],
        "q_list": [
          4.252808405208839,
          4.595678700611632,
          5.204102902113986,
          5.860971367238262,
          6.62402325114187,
          7.87054246080978,
          8.434978263690745,
          10.467422608935252,
          11.221437948424917,
          11.221437948424917,
          12.64179857142372
        ],
        "frac_unsafe": 0.0,
        "frac_uncertain": 0.32887894736842105,
        "violating_fraction": 0.018560526315789475,
        "alarm_fraction": 0.32887894736842105,
        "recall_given_violation": 1.0,
        "precision_of_alarms": 0.056435738633635796,
        "prefix_violation_rate": 0.477,
        "prefix_alarm_rate": 1.0,
        "prefix_recall_given_violation": 1.0,
        "prefix_precision_of_alarms": 0.477,
        "is_unbounded": false,
        "output_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Central_location_results_grid_data_marl_5000_noise0_20260723_110329_42_20260723_133003",
        "results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Central_location_results_grid_data_marl_5000_noise0_20260723_110329_42_20260723_133003/macopp_robust_max_uniform_20260723_133003"
      }
    },
    {
      "experiment": {
        "label": "Downstream location",
        "location_agent_index": 1,
        "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260722_101711.pkl",
        "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
        "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260721_171029.pkl"
      },
      "result": {
        "seed": 42,
        "divergence": "chi2",
        "rho_star": 2.450226059556007,
        "rho_base": 0.07322788517922164,
        "rho_new": 0.22104569971561427,
        "rho_policy_sim": 2.450226059556007,
        "epsilon_sim": 2.450226059556007,
        "q_base": 6.672972613119235,
        "q_star": 14.92064248830673,
        "q_cp": 4.297368900403929,
        "cov_test_bounded": 1.0,
        "cov_bounded": 1.0,
        "cov_old_star": 1.0,
        "cov_new_star": 1.0,
        "coverage_cp": 0.607,
        "target_cov": 0.95,
        "avg_width_used": 0.07758469436280171,
        "width_min": 0.004805474718222236,
        "width_max": 0.15987145900726318,
        "rho_list": [
          0.0,
          0.001,
          0.01,
          0.05,
          0.1,
          0.2,
          0.3,
          0.5,
          0.6,
          0.8,
          1.0
        ],
        "cov_list": [
          0.607,
          0.643,
          0.695,
          0.808,
          0.865,
          0.921,
          0.984,
          0.997,
          0.998,
          0.998,
          1.0
        ],
        "width_list": [
          0.022345556028390924,
          0.02384804408938922,
          0.02608778467766288,
          0.032314081296162867,
          0.03554250608435543,
          0.04070107777334006,
          0.048308382661224315,
          0.05595129183055722,
          0.06001204314173681,
          0.06001204314173681,
          0.06897853575797942
        ],
        "q_list": [
          4.297368900403929,
          4.586318768483234,
          5.017052805120798,
          6.214458384066191,
          6.835330483397467,
          7.827397340833506,
          9.290390492561258,
          10.760230855055395,
          11.541171207345855,
          11.541171207345855,
          13.265555530823221
        ],
        "frac_unsafe": 0.0,
        "frac_uncertain": 0.45067105263157897,
        "violating_fraction": 0.027197368421052633,
        "alarm_fraction": 0.45067105263157897,
        "recall_given_violation": 1.0,
        "precision_of_alarms": 0.0603486029604975,
        "prefix_violation_rate": 0.495,
        "prefix_alarm_rate": 1.0,
        "prefix_recall_given_violation": 1.0,
        "prefix_precision_of_alarms": 0.495,
        "is_unbounded": false,
        "output_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Downstream_location_results_grid_data_marl_5000_noise0_20260722_101711_42_20260723_133132",
        "results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Downstream_location_results_grid_data_marl_5000_noise0_20260722_101711_42_20260723_133132/macopp_robust_max_uniform_20260723_133132"
      }
    }
  ],
  "summary": [
    {
      "experiment_id": 0,
      "experiment_label": "Upstream location",
      "location_agent_index": 4,
      "location_bus": 5,
      "coverage_field": "trajectory_coverage",
      "mean_agent_coverage": 0.9759999999999999,
      "min_agent_coverage": 0.966,
      "overall_trajectory_coverage": 0.943,
      "coverage_target": 0.95,
      "rho_star": 1.8626451492309571e-10,
      "q_star": 4.316430538240879,
      "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260721_162521.pkl",
      "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
      "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_5000_noise0_synthetic_20260721_140605.pkl",
      "run_results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Upstream_location_results_grid_data_marl_5000_noise0_20260721_162521_42_20260723_132744/macopp_robust_max_uniform_20260723_132744"
    },
    {
      "experiment_id": 1,
      "experiment_label": "Central location",
      "location_agent_index": 0,
      "location_bus": 1,
      "coverage_field": "trajectory_coverage",
      "mean_agent_coverage": 0.9993421052631581,
      "min_agent_coverage": 0.999,
      "overall_trajectory_coverage": 0.999,
      "coverage_target": 0.95,
      "rho_star": 0.5768422774970532,
      "q_star": 11.221437948424917,
      "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260723_110329.pkl",
      "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
      "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260723_095244.pkl",
      "run_results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Central_location_results_grid_data_marl_5000_noise0_20260723_110329_42_20260723_133003/macopp_robust_max_uniform_20260723_133003"
    },
    {
      "experiment_id": 2,
      "experiment_label": "Downstream location",
      "location_agent_index": 1,
      "location_bus": 2,
      "coverage_field": "trajectory_coverage",
      "mean_agent_coverage": 1.0,
      "min_agent_coverage": 1.0,
      "overall_trajectory_coverage": 1.0,
      "coverage_target": 0.95,
      "rho_star": 2.450226059556007,
      "q_star": 14.92064248830673,
      "dataset_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories/grid_data_marl_5000_noise0_20260722_101711.pkl",
      "old_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_droop_droopDroop_2000_noise0_synthetic_20260602_193433.pkl",
      "new_controller_path": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/VoltageControlSimulation/Trajectories_Cauchois/grid_data_marl_droop1RL_2000_noise0_synthetic_20260721_171029.pkl",
      "run_results_dir": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Agent Location Results/comparison/runs/Downstream_location_results_grid_data_marl_5000_noise0_20260722_101711_42_20260723_133132/macopp_robust_max_uniform_20260723_133132"
    }
  ]
}

==> figures/gradual_vs_abrupt/1_coverage_target.csv <==
leg,label,x,leg_id,coverage_mean,coverage_std,target_cov
abrupt,abrupt (droop -> 3RL),0,0,0.999,0,0.95
gradual,gradual (2RL -> 3RL),1,1,0.9944,0,0.95


==> figures/gradual_vs_abrupt/2_q_change.csv <==
leg,label,y,leg_id,q_cp,q_star,tax
abrupt,abrupt (droop -> 3RL),1,0,4.28212589014,11.1273015748,6.84517568462
gradual,gradual (2RL -> 3RL),0,1,4.3906636824,7.20445419683,2.81379051443


==> figures/gradual_vs_abrupt/2_q_change_segments.csv <==
leg,label,leg_id,point,point_id,point_code,x,y
abrupt,abrupt (droop -> 3RL),0,q_cp,0,0,4.28212589014,1
abrupt,abrupt (droop -> 3RL),0,q_star,1,1,11.1273015748,1
gradual,gradual (2RL -> 3RL),1,q_cp,0,10,4.3906636824,0
gradual,gradual (2RL -> 3RL),1,q_star,1,11,7.20445419683,0


==> figures/gradual_vs_abrupt/3_width_target.csv <==
leg,label,x,leg_id,width_mean,width_std
abrupt,abrupt (droop -> 3RL),0,0,0.0566521504233,0
gradual,gradual (2RL -> 3RL),1,1,0.0362116449186,0


==> figures/gradual_vs_abrupt/4_coverage_vs_width.csv <==
leg,label,x,leg_id,coverage_mean,width_mean,target_cov
abrupt,abrupt (droop -> 3RL),0,0,0.999,0.0566521504233,0.95
gradual,gradual (2RL -> 3RL),1,1,0.9944,0.0362116449186,0.95


==> figures/gradual_vs_abrupt/5_shift_size.csv <==
leg,label,leg_id,metric,metric_id,x,mean,std
abrupt,abrupt (droop -> 3RL),0,pure_shift,0,-0.175,0.576842277497,0
abrupt,abrupt (droop -> 3RL),0,applied,1,0.175,0.576842277497,0
gradual,gradual (2RL -> 3RL),1,pure_shift,0,0.825,0.180905948952,0
gradual,gradual (2RL -> 3RL),1,applied,1,1.175,0.180905948952,0


==> figures/gradual_vs_abrupt/6_score_overlap_hist.csv <==
leg,leg_id,series,series_id,series_code,bin_left,bin_right,bin_mid,density
abrupt,0,source_calib,0,0,0.646015123413,0.763124869552,0.704569996483,0.472491275558
abrupt,0,source_calib,0,0,0.763124869552,0.880234615691,0.821679742622,0.466798609587
abrupt,0,source_calib,0,0,0.880234615691,0.99734436183,0.93878948876,0.620500590793
abrupt,0,source_calib,0,0,0.99734436183,1.11445410797,1.0558992349,0.603422592881
abrupt,0,source_calib,0,0,1.11445410797,1.23156385411,1.17300898104,0.660349252587
abrupt,0,source_calib,0,0,1.23156385411,1.34867360025,1.29011872718,0.586344594969
abrupt,0,source_calib,0,0,1.34867360025,1.46578334638,1.40722847332,0.677427250499
abrupt,0,source_calib,0,0,1.46578334638,1.58289309252,1.52433821945,0.500954605411
abrupt,0,source_calib,0,0,1.58289309252,1.70000283866,1.64144796559,0.444027945705
abrupt,0,source_calib,0,0,1.70000283866,1.8171125848,1.75855771173,0.364330622117
abrupt,0,source_calib,0,0,1.8171125848,1.93422233094,1.87566745787,0.335867292264
abrupt,0,source_calib,0,0,1.93422233094,2.05133207708,1.99277720401,0.301711296441
abrupt,0,source_calib,0,0,2.05133207708,2.16844182322,2.10988695015,0.216321306882
abrupt,0,source_calib,0,0,2.16844182322,2.28555156936,2.22699669629,0.227706638823
abrupt,0,source_calib,0,0,2.28555156936,2.40266131549,2.34410644242,0.165087313147
abrupt,0,source_calib,0,0,2.40266131549,2.51977106163,2.46121618856,0.170779979117
abrupt,0,source_calib,0,0,2.51977106163,2.63688080777,2.5783259347,0.170779979117
abrupt,0,source_calib,0,0,2.63688080777,2.75399055391,2.69543568084,0.130931317323
abrupt,0,source_calib,0,0,2.75399055391,2.87110030005,2.81254542698,0.113853319412
abrupt,0,source_calib,0,0,2.87110030005,2.98821004619,2.92965517312,0.0967753214998
abrupt,0,source_calib,0,0,2.98821004619,3.10531979233,3.04676491926,0.119545985382
abrupt,0,source_calib,0,0,3.10531979233,3.22242953847,3.1638746654,0.0796973235881
abrupt,0,source_calib,0,0,3.22242953847,3.3395392846,3.28098441153,0.0683119916469
abrupt,0,source_calib,0,0,3.3395392846,3.45664903074,3.39809415767,0.0569266597058
abrupt,0,source_calib,0,0,3.45664903074,3.57375877688,3.51520390381,0.0683119916469
abrupt,0,source_calib,0,0,3.57375877688,3.69086852302,3.63231364995,0.0683119916469
abrupt,0,source_calib,0,0,3.69086852302,3.80797826916,3.74942339609,0.0740046576175
abrupt,0,source_calib,0,0,3.80797826916,3.9250880153,3.86653314223,0.0683119916469
abrupt,0,source_calib,0,0,3.9250880153,4.04219776144,3.98364288837,0.0796973235881
abrupt,0,source_calib,0,0,4.04219776144,4.15930750757,4.10075263451,0.0626193256763
abrupt,0,source_calib,0,0,4.15930750757,4.27641725371,4.21786238064,0.039848661794
abrupt,0,source_calib,0,0,4.27641725371,4.39352699985,4.33497212678,0.0569266597058
abrupt,0,source_calib,0,0,4.39352699985,4.51063674599,4.45208187292,0.0227706638823
abrupt,0,source_calib,0,0,4.51063674599,4.62774649213,4.56919161906,0
abrupt,0,source_calib,0,0,4.62774649213,4.74485623827,4.6863013652,0.0284633298529
abrupt,0,source_calib,0,0,4.74485623827,4.86196598441,4.80341111134,0.0284633298529
abrupt,0,source_calib,0,0,4.86196598441,4.97907573055,4.92052085748,0.0170779979117
abrupt,0,source_calib,0,0,4.97907573055,5.09618547668,5.03763060361,0.0284633298529
abrupt,0,source_calib,0,0,5.09618547668,5.21329522282,5.15474034975,0.0170779979117
abrupt,0,source_calib,0,0,5.21329522282,5.33040496896,5.27185009589,0.0284633298529
abrupt,0,source_calib,0,0,5.33040496896,5.4475147151,5.38895984203,0.0341559958235
abrupt,0,source_calib,0,0,5.4475147151,5.56462446124,5.50606958817,0.0113853319412
abrupt,0,source_calib,0,0,5.56462446124,5.68173420738,5.62317933431,0.0170779979117
abrupt,0,source_calib,0,0,5.68173420738,5.79884395352,5.74028908045,0.0170779979117
abrupt,0,source_calib,0,0,5.79884395352,5.91595369966,5.85739882659,0.0113853319412
abrupt,0,source_calib,0,0,5.91595369966,6.03306344579,5.97450857272,0
abrupt,0,source_calib,0,0,6.03306344579,6.15017319193,6.09161831886,0
abrupt,0,source_calib,0,0,6.15017319193,6.26728293807,6.208728065,0.0113853319412
abrupt,0,source_calib,0,0,6.26728293807,6.38439268421,6.32583781114,0
abrupt,0,source_calib,0,0,6.38439268421,6.50150243035,6.44294755728,0.00569266597058
abrupt,0,source_calib,0,0,6.50150243035,6.61861217649,6.56005730342,0.0113853319412
abrupt,0,source_calib,0,0,6.61861217649,6.73572192263,6.67716704956,0.0113853319412
abrupt,0,source_calib,0,0,6.73572192263,6.85283166876,6.7942767957,0
abrupt,0,source_calib,0,0,6.85283166876,6.9699414149,6.91138654183,0.00569266597058
abrupt,0,source_calib,0,0,6.9699414149,7.08705116104,7.02849628797,0.00569266597058
abrupt,0,source_calib,0,0,7.08705116104,7.20416090718,7.14560603411,0
abrupt,0,source_calib,0,0,7.20416090718,7.32127065332,7.26271578025,0
abrupt,0,source_calib,0,0,7.32127065332,7.43838039946,7.37982552639,0
abrupt,0,source_calib,0,0,7.43838039946,7.5554901456,7.49693527253,0.0569266597058
abrupt,0,target_3rl,1,1,0.646015123413,0.763124869552,0.704569996483,0.158825380579
abrupt,0,target_3rl,1,1,0.763124869552,0.880234615691,0.821679742622,0.27666356617
abrupt,0,target_3rl,1,1,0.880234615691,0.99734436183,0.93878948876,0.444027945705
abrupt,0,target_3rl,1,1,0.99734436183,1.11445410797,1.0558992349,0.558450531714
abrupt,0,target_3rl,1,1,1.11445410797,1.23156385411,1.17300898104,0.628470323152
abrupt,0,target_3rl,1,1,1.23156385411,1.34867360025,1.29011872718,0.575528529625
abrupt,0,target_3rl,1,1,1.34867360025,1.46578334638,1.40722847332,0.555034932131
abrupt,0,target_3rl,1,1,1.46578334638,1.58289309252,1.52433821945,0.520878936308
abrupt,0,target_3rl,1,1,1.58289309252,1.70000283866,1.64144796559,0.459398143826
abrupt,0,target_3rl,1,1,1.70000283866,1.8171125848,1.75855771173,0.455982544243
abrupt,0,target_3rl,1,1,1.8171125848,1.93422233094,1.87566745787,0.391086152179
abrupt,0,target_3rl,1,1,1.93422233094,2.05133207708,1.99277720401,0.356930156355
abrupt,0,target_3rl,1,1,2.05133207708,2.16844182322,2.10988695015,0.280079165752
abrupt,0,target_3rl,1,1,2.16844182322,2.28555156936,2.22699669629,0.285202565126
abrupt,0,target_3rl,1,1,2.28555156936,2.40266131549,2.34410644242,0.216890573479
abrupt,0,target_3rl,1,1,2.40266131549,2.51977106163,2.46121618856,0.222013972852
abrupt,0,target_3rl,1,1,2.51977106163,2.63688080777,2.5783259347,0.158825380579
abrupt,0,target_3rl,1,1,2.63688080777,2.75399055391,2.69543568084,0.158825380579
abrupt,0,target_3rl,1,1,2.75399055391,2.87110030005,2.81254542698,0.138331783085
abrupt,0,target_3rl,1,1,2.87110030005,2.98821004619,2.92965517312,0.143455182459
abrupt,0,target_3rl,1,1,2.98821004619,3.10531979233,3.04676491926,0.141747382667
abrupt,0,target_3rl,1,1,3.10531979233,3.22242953847,3.1638746654,0.100760187679
abrupt,0,target_3rl,1,1,3.22242953847,3.3395392846,3.28098441153,0.0905133889322
abrupt,0,target_3rl,1,1,3.3395392846,3.45664903074,3.39809415767,0.099052387888
abrupt,0,target_3rl,1,1,3.45664903074,3.57375877688,3.51520390381,0.0853899895586
abrupt,0,target_3rl,1,1,3.57375877688,3.69086852302,3.63231364995,0.0700197914381
abrupt,0,target_3rl,1,1,3.69086852302,3.80797826916,3.74942339609,0.0631885922734
abrupt,0,target_3rl,1,1,3.80797826916,3.9250880153,3.86653314223,0.0666041918557
abrupt,0,target_3rl,1,1,3.9250880153,4.04219776144,3.98364288837,0.0853899895586
abrupt,0,target_3rl,1,1,4.04219776144,4.15930750757,4.10075263451,0.0546495933175
abrupt,0,target_3rl,1,1,4.15930750757,4.27641725371,4.21786238064,0.0666041918557
abrupt,0,target_3rl,1,1,4.27641725371,4.39352699985,4.33497212678,0.0717275912293
abrupt,0,target_3rl,1,1,4.39352699985,4.51063674599,4.45208187292,0.0478183941528
abrupt,0,target_3rl,1,1,4.51063674599,4.62774649213,4.56919161906,0.0478183941528
abrupt,0,target_3rl,1,1,4.62774649213,4.74485623827,4.6863013652,0.0426949947793
abrupt,0,target_3rl,1,1,4.74485623827,4.86196598441,4.80341111134,0.0426949947793
abrupt,0,target_3rl,1,1,4.86196598441,4.97907573055,4.92052085748,0.0204935974941
abrupt,0,target_3rl,1,1,4.97907573055,5.09618547668,5.03763060361,0.0256169968676
abrupt,0,target_3rl,1,1,5.09618547668,5.21329522282,5.15474034975,0.0222013972852
abrupt,0,target_3rl,1,1,5.21329522282,5.33040496896,5.27185009589,0.0153701981206
abrupt,0,target_3rl,1,1,5.33040496896,5.4475147151,5.38895984203,0.0324481960323
abrupt,0,target_3rl,1,1,5.4475147151,5.56462446124,5.50606958817,0.0222013972852
abrupt,0,target_3rl,1,1,5.56462446124,5.68173420738,5.62317933431,0.0170779979117
abrupt,0,target_3rl,1,1,5.68173420738,5.79884395352,5.74028908045,0.0290325964499
abrupt,0,target_3rl,1,1,5.79884395352,5.91595369966,5.85739882659,0.0204935974941
abrupt,0,target_3rl,1,1,5.91595369966,6.03306344579,5.97450857272,0.0204935974941
abrupt,0,target_3rl,1,1,6.03306344579,6.15017319193,6.09161831886,0.0153701981206
abrupt,0,target_3rl,1,1,6.15017319193,6.26728293807,6.208728065,0.00853899895586
abrupt,0,target_3rl,1,1,6.26728293807,6.38439268421,6.32583781114,0.0119545985382
abrupt,0,target_3rl,1,1,6.38439268421,6.50150243035,6.44294755728,0.0119545985382
abrupt,0,target_3rl,1,1,6.50150243035,6.61861217649,6.56005730342,0.00853899895586
abrupt,0,target_3rl,1,1,6.61861217649,6.73572192263,6.67716704956,0.00512339937352
abrupt,0,target_3rl,1,1,6.73572192263,6.85283166876,6.7942767957,0.0136623983294
abrupt,0,target_3rl,1,1,6.85283166876,6.9699414149,6.91138654183,0.00512339937352
abrupt,0,target_3rl,1,1,6.9699414149,7.08705116104,7.02849628797,0.00683119916469
abrupt,0,target_3rl,1,1,7.08705116104,7.20416090718,7.14560603411,0.00512339937352
abrupt,0,target_3rl,1,1,7.20416090718,7.32127065332,7.26271578025,0.00341559958235
abrupt,0,target_3rl,1,1,7.32127065332,7.43838039946,7.37982552639,0.00683119916469
abrupt,0,target_3rl,1,1,7.43838039946,7.5554901456,7.49693527253,0.049526193944
gradual,1,source_calib,0,10,0.646015123413,0.763124869552,0.704569996483,0.381408620029
gradual,1,source_calib,0,10,0.763124869552,0.880234615691,0.821679742622,0.49526193944
gradual,1,source_calib,0,10,0.880234615691,0.99734436183,0.93878948876,0.631885922734
gradual,1,source_calib,0,10,0.99734436183,1.11445410797,1.0558992349,0.626193256763
gradual,1,source_calib,0,10,1.11445410797,1.23156385411,1.17300898104,0.603422592881
gradual,1,source_calib,0,10,1.23156385411,1.34867360025,1.29011872718,0.740046576175
gradual,1,source_calib,0,10,1.34867360025,1.46578334638,1.40722847332,0.609115258852
gradual,1,source_calib,0,10,1.46578334638,1.58289309252,1.52433821945,0.466798609587
gradual,1,source_calib,0,10,1.58289309252,1.70000283866,1.64144796559,0.426949947793
gradual,1,source_calib,0,10,1.70000283866,1.8171125848,1.75855771173,0.352945290176
gradual,1,source_calib,0,10,1.8171125848,1.93422233094,1.87566745787,0.347252624205
gradual,1,source_calib,0,10,1.93422233094,2.05133207708,1.99277720401,0.284633298529
gradual,1,source_calib,0,10,2.05133207708,2.16844182322,2.10988695015,0.284633298529
gradual,1,source_calib,0,10,2.16844182322,2.28555156936,2.22699669629,0.222013972852
gradual,1,source_calib,0,10,2.28555156936,2.40266131549,2.34410644242,0.170779979117
gradual,1,source_calib,0,10,2.40266131549,2.51977106163,2.46121618856,0.176472645088
gradual,1,source_calib,0,10,2.51977106163,2.63688080777,2.5783259347,0.119545985382
gradual,1,source_calib,0,10,2.63688080777,2.75399055391,2.69543568084,0.170779979117
gradual,1,source_calib,0,10,2.75399055391,2.87110030005,2.81254542698,0.148009315235
gradual,1,source_calib,0,10,2.87110030005,2.98821004619,2.92965517312,0.119545985382
gradual,1,source_calib,0,10,2.98821004619,3.10531979233,3.04676491926,0.0910826555292
gradual,1,source_calib,0,10,3.10531979233,3.22242953847,3.1638746654,0.0796973235881
gradual,1,source_calib,0,10,3.22242953847,3.3395392846,3.28098441153,0.0910826555292
gradual,1,source_calib,0,10,3.3395392846,3.45664903074,3.39809415767,0.0626193256763
gradual,1,source_calib,0,10,3.45664903074,3.57375877688,3.51520390381,0.0626193256763
gradual,1,source_calib,0,10,3.57375877688,3.69086852302,3.63231364995,0.0455413277646
gradual,1,source_calib,0,10,3.69086852302,3.80797826916,3.74942339609,0.0512339937352
gradual,1,source_calib,0,10,3.80797826916,3.9250880153,3.86653314223,0.0853899895586
gradual,1,source_calib,0,10,3.9250880153,4.04219776144,3.98364288837,0.0113853319412
gradual,1,source_calib,0,10,4.04219776144,4.15930750757,4.10075263451,0.039848661794
gradual,1,source_calib,0,10,4.15930750757,4.27641725371,4.21786238064,0.0569266597058
gradual,1,source_calib,0,10,4.27641725371,4.39352699985,4.33497212678,0.0626193256763
gradual,1,source_calib,0,10,4.39352699985,4.51063674599,4.45208187292,0.0284633298529
gradual,1,source_calib,0,10,4.51063674599,4.62774649213,4.56919161906,0.0341559958235
gradual,1,source_calib,0,10,4.62774649213,4.74485623827,4.6863013652,0.0284633298529
gradual,1,source_calib,0,10,4.74485623827,4.86196598441,4.80341111134,0.0341559958235
gradual,1,source_calib,0,10,4.86196598441,4.97907573055,4.92052085748,0.0170779979117
gradual,1,source_calib,0,10,4.97907573055,5.09618547668,5.03763060361,0.0227706638823
gradual,1,source_calib,0,10,5.09618547668,5.21329522282,5.15474034975,0.0113853319412
gradual,1,source_calib,0,10,5.21329522282,5.33040496896,5.27185009589,0.0170779979117
gradual,1,source_calib,0,10,5.33040496896,5.4475147151,5.38895984203,0.0284633298529
gradual,1,source_calib,0,10,5.4475147151,5.56462446124,5.50606958817,0.0227706638823
gradual,1,source_calib,0,10,5.56462446124,5.68173420738,5.62317933431,0.0113853319412
gradual,1,source_calib,0,10,5.68173420738,5.79884395352,5.74028908045,0.0113853319412
gradual,1,source_calib,0,10,5.79884395352,5.91595369966,5.85739882659,0.0227706638823
gradual,1,source_calib,0,10,5.91595369966,6.03306344579,5.97450857272,0.0113853319412
gradual,1,source_calib,0,10,6.03306344579,6.15017319193,6.09161831886,0
gradual,1,source_calib,0,10,6.15017319193,6.26728293807,6.208728065,0.00569266597058
gradual,1,source_calib,0,10,6.26728293807,6.38439268421,6.32583781114,0.0170779979117
gradual,1,source_calib,0,10,6.38439268421,6.50150243035,6.44294755728,0.0113853319412
gradual,1,source_calib,0,10,6.50150243035,6.61861217649,6.56005730342,0
gradual,1,source_calib,0,10,6.61861217649,6.73572192263,6.67716704956,0.0170779979117
gradual,1,source_calib,0,10,6.73572192263,6.85283166876,6.7942767957,0
gradual,1,source_calib,0,10,6.85283166876,6.9699414149,6.91138654183,0.0113853319412
gradual,1,source_calib,0,10,6.9699414149,7.08705116104,7.02849628797,0.00569266597058
gradual,1,source_calib,0,10,7.08705116104,7.20416090718,7.14560603411,0
gradual,1,source_calib,0,10,7.20416090718,7.32127065332,7.26271578025,0.00569266597058
gradual,1,source_calib,0,10,7.32127065332,7.43838039946,7.37982552639,0
gradual,1,source_calib,0,10,7.43838039946,7.5554901456,7.49693527253,0.0455413277646
gradual,1,target_3rl,1,11,0.646015123413,0.763124869552,0.704569996483,0.0802665901851
gradual,1,target_3rl,1,11,0.763124869552,0.880234615691,0.821679742622,0.167364379535
gradual,1,target_3rl,1,11,0.880234615691,0.99734436183,0.93878948876,0.298864963455
gradual,1,target_3rl,1,11,0.99734436183,1.11445410797,1.0558992349,0.360345755937
gradual,1,target_3rl,1,11,1.11445410797,1.23156385411,1.17300898104,0.403040750717
gradual,1,target_3rl,1,11,1.23156385411,1.34867360025,1.29011872718,0.476476141737
gradual,1,target_3rl,1,11,1.34867360025,1.46578334638,1.40722847332,0.589190927955
gradual,1,target_3rl,1,11,1.46578334638,1.58289309252,1.52433821945,0.580651928999
gradual,1,target_3rl,1,11,1.58289309252,1.70000283866,1.64144796559,0.58235972879
gradual,1,target_3rl,1,11,1.70000283866,1.8171125848,1.75855771173,0.548203732967
gradual,1,target_3rl,1,11,1.8171125848,1.93422233094,1.87566745787,0.449151345078
gradual,1,target_3rl,1,11,1.93422233094,2.05133207708,1.99277720401,0.42182654842
gradual,1,target_3rl,1,11,2.05133207708,2.16844182322,2.10988695015,0.394501751761
gradual,1,target_3rl,1,11,2.16844182322,2.28555156936,2.22699669629,0.346683357608
gradual,1,target_3rl,1,11,2.28555156936,2.40266131549,2.34410644242,0.341559958235
gradual,1,target_3rl,1,11,2.40266131549,2.51977106163,2.46121618856,0.302280563038
gradual,1,target_3rl,1,11,2.51977106163,2.63688080777,2.5783259347,0.242507570347
gradual,1,target_3rl,1,11,2.63688080777,2.75399055391,2.69543568084,0.225429572435
gradual,1,target_3rl,1,11,2.75399055391,2.87110030005,2.81254542698,0.175903378491
gradual,1,target_3rl,1,11,2.87110030005,2.98821004619,2.92965517312,0.148578581832
gradual,1,target_3rl,1,11,2.98821004619,3.10531979233,3.04676491926,0.117838185591
gradual,1,target_3rl,1,11,3.10531979233,3.22242953847,3.1638746654,0.111006986426
gradual,1,target_3rl,1,11,3.22242953847,3.3395392846,3.28098441153,0.0922211887233
gradual,1,target_3rl,1,11,3.3395392846,3.45664903074,3.39809415767,0.088805589141
gradual,1,target_3rl,1,11,3.45664903074,3.57375877688,3.51520390381,0.0836821897675
gradual,1,target_3rl,1,11,3.57375877688,3.69086852302,3.63231364995,0.088805589141
gradual,1,target_3rl,1,11,3.69086852302,3.80797826916,3.74942339609,0.0717275912293
gradual,1,target_3rl,1,11,3.80797826916,3.9250880153,3.86653314223,0.0717275912293
gradual,1,target_3rl,1,11,3.9250880153,4.04219776144,3.98364288837,0.0683119916469
gradual,1,target_3rl,1,11,4.04219776144,4.15930750757,4.10075263451,0.0444027945705
gradual,1,target_3rl,1,11,4.15930750757,4.27641725371,4.21786238064,0.0358637956146
gradual,1,target_3rl,1,11,4.27641725371,4.39352699985,4.33497212678,0.0512339937352
gradual,1,target_3rl,1,11,4.39352699985,4.51063674599,4.45208187292,0.0426949947793
gradual,1,target_3rl,1,11,4.51063674599,4.62774649213,4.56919161906,0.0375715954058
gradual,1,target_3rl,1,11,4.62774649213,4.74485623827,4.6863013652,0.0461105943617
gradual,1,target_3rl,1,11,4.74485623827,4.86196598441,4.80341111134,0.0307403962411
gradual,1,target_3rl,1,11,4.86196598441,4.97907573055,4.92052085748,0.0307403962411
gradual,1,target_3rl,1,11,4.97907573055,5.09618547668,5.03763060361,0.010246798747
gradual,1,target_3rl,1,11,5.09618547668,5.21329522282,5.15474034975,0.0324481960323
gradual,1,target_3rl,1,11,5.21329522282,5.33040496896,5.27185009589,0.0222013972852
gradual,1,target_3rl,1,11,5.33040496896,5.4475147151,5.38895984203,0.0119545985382
gradual,1,target_3rl,1,11,5.4475147151,5.56462446124,5.50606958817,0.00853899895586
gradual,1,target_3rl,1,11,5.56462446124,5.68173420738,5.62317933431,0.0187857977029
gradual,1,target_3rl,1,11,5.68173420738,5.79884395352,5.74028908045,0.0170779979117
gradual,1,target_3rl,1,11,5.79884395352,5.91595369966,5.85739882659,0.0187857977029
gradual,1,target_3rl,1,11,5.91595369966,6.03306344579,5.97450857272,0.0119545985382
gradual,1,target_3rl,1,11,6.03306344579,6.15017319193,6.09161831886,0.010246798747
gradual,1,target_3rl,1,11,6.15017319193,6.26728293807,6.208728065,0.0136623983294
gradual,1,target_3rl,1,11,6.26728293807,6.38439268421,6.32583781114,0.00853899895586
gradual,1,target_3rl,1,11,6.38439268421,6.50150243035,6.44294755728,0.00853899895586
gradual,1,target_3rl,1,11,6.50150243035,6.61861217649,6.56005730342,0.00512339937352
gradual,1,target_3rl,1,11,6.61861217649,6.73572192263,6.67716704956,0.010246798747
gradual,1,target_3rl,1,11,6.73572192263,6.85283166876,6.7942767957,0.0119545985382
gradual,1,target_3rl,1,11,6.85283166876,6.9699414149,6.91138654183,0.00512339937352
gradual,1,target_3rl,1,11,6.9699414149,7.08705116104,7.02849628797,0.00853899895586
gradual,1,target_3rl,1,11,7.08705116104,7.20416090718,7.14560603411,0.00853899895586
gradual,1,target_3rl,1,11,7.20416090718,7.32127065332,7.26271578025,0.00853899895586
gradual,1,target_3rl,1,11,7.32127065332,7.43838039946,7.37982552639,0
gradual,1,target_3rl,1,11,7.43838039946,7.5554901456,7.49693527253,0.039279395197


==> figures/gradual_vs_abrupt/6_score_overlap_refs.csv <==
leg,label,leg_id,q_cp,q_star,target_miss_at_q_cp,x_min,x_max
abrupt,abrupt (droop -> 3RL),0,4.28212589014,11.1273015748,0.0736,0.646015123413,7.5554901456
gradual,gradual (2RL -> 3RL),1,4.3906636824,7.20445419683,0.0562,0.646015123413,7.5554901456


==> figures/results_ieee141/robust_sweep_chi2_max_uniform.csv <==
rho,coverage,width
0.0,0.892,0.02901613632786576
0.001,0.907,0.031508365266512586
0.01,0.938,0.036276282764652557
0.05,0.966,0.04283978889275982
0.1,0.977,0.047477957383529536
0.2,0.986,0.05479854915348714
0.3,0.992,0.06074219667028134
0.5,0.995,0.06748259975834688
0.6,0.995,0.06929291391639578
0.8,0.995,0.06995776972891724
1.0,0.995,0.07054881039308622


==> figures/results_ieee141/voltage_plot_data.csv <==
time,historical,real_future,prediction,lower_interval,upper_interval
0,0.9305718541145325,,,,
1,0.9567864537239075,,,,
2,0.972494900226593,,,,
3,0.9750233292579651,,,,
4,0.9739628434181213,,,,
5,0.973136842250824,,,,
6,0.9732537269592285,,,,
7,0.9720051884651184,,,,
8,0.9717603325843811,,,,
9,0.969799816608429,,,,
10,0.9695683121681213,,,,
11,0.9693095684051514,,,,
12,0.9689431190490723,,,,
13,0.9683504700660706,,,,
14,0.9702870845794678,,,,
15,0.9670413136482239,,,,
16,0.9689667820930481,,,,
17,0.9688199162483215,,,,
18,0.9682514071464539,,,,
19,0.9678442478179932,,,,
20,0.9686838984489441,0.9686838984489441,0.9686838984489441,,
21,,0.96857750415802,0.9717574715614319,0.9540964693803152,0.9894184737425485
22,,0.9692345261573792,0.9703864455223083,0.9527254433411917,0.988047447703425
23,,0.9677591919898987,0.9702203273773193,0.9525593251962027,0.987881329558436
24,,0.9677388072013855,0.9703291654586792,0.9526681632775625,0.9879901676397959
25,,0.9665232300758362,0.9704656004905701,0.9528045983094534,0.9881266026716867
26,,0.9671480655670166,0.9705612063407898,0.9529002041596731,0.9882222085219065
27,,0.9670361280441284,0.9706224203109741,0.9529614181298575,0.9882834224920908
28,,0.9671033024787903,0.9706807136535645,0.9530197114724478,0.9883417158346811
29,,0.9668123126029968,0.9707720279693604,0.9531110257882437,0.988433030150477
30,,0.9672768115997314,0.9709300994873047,0.953269097306188,0.9885911016684213


==> figures/results_ieee33/robust_sweep_chi2_max_uniform.csv <==
rho,coverage,width
0.0,0.892,0.017956907306234993
0.001,0.905,0.019007784599682494
0.01,0.924,0.02098615982130697
0.05,0.947,0.023947800126592988
0.1,0.957,0.025734416944842898
0.2,0.973,0.029726107066257078
0.3,0.976,0.031037094323584084
0.5,0.987,0.035822249011523324
0.6,0.987,0.036301528421114455
0.8,0.989,0.03693332926156961
1.0,0.99,0.03997343085298044


==> figures/results_ieee33/voltage_plot_data_ieee33.csv <==
time,historical,real_future,prediction,lower_interval,upper_interval
0,0.9974269866943359,,,,
1,0.9941752552986145,,,,
2,0.9936206936836243,,,,
3,0.9936319589614868,,,,
4,0.9936408996582031,,,,
5,0.9943519234657288,,,,
6,0.9937040209770203,,,,
7,0.9942818284034729,,,,
8,0.993645191192627,,,,
9,0.9928884506225586,,,,
10,0.9922653436660767,,,,
11,0.9922633171081543,,,,
12,0.9917070865631104,,,,
13,0.9920830130577087,,,,
14,0.9928367733955383,,,,
15,0.9926925301551819,,,,
16,0.9926607012748718,,,,
17,0.9924610257148743,,,,
18,0.9928364753723145,,,,
19,0.9935051202774048,,,,
20,0.9944010376930237,0.9944010376930237,0.9944010376930237,,
21,,0.9946604371070862,0.9938035011291504,0.9823734241962119,1.005233578062089
22,,0.9953572154045105,0.993955671787262,0.9825255948543234,1.0053857487202005
23,,0.9972370266914368,0.9940516352653503,0.9826215583324118,1.0054817121982889
24,,0.9967139363288879,0.9942197799682617,0.9827897030353232,1.0056498569012002
25,,0.9972311854362488,0.9944486021995544,0.9830185252666159,1.005878679132493
26,,0.9973637461662292,0.9946884512901306,0.9832583743571921,1.0061185282230691
27,,0.9989283084869385,0.9948931336402893,0.9834630567073508,1.0063232105732278
28,,0.9974400997161865,0.9950379729270935,0.983607895994155,1.006468049860032
29,,0.997570276260376,0.9951215982437134,0.9836915213107749,1.006551675176652
30,,0.9971532821655273,0.9951599836349487,0.9837299067020102,1.0065900605678872


==> figures/threeway_loadwise_width_boxplot/coverage_comparison.csv <==
method,method_label,coverage,target_coverage,threshold,source
normal_split_cp,Normal split CP,0.945,0.95,4.39329244997707,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Loadwise Threeway Results/results_grid_data_marl_5000_noise0_20260724_101829_42_20260724_144609/metrics/coverage_metrics.json
uniform_global_robust_cp,Uniform/global robust CP,0.956,0.95,4.730505818251147,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Loadwise Threeway Results/results_grid_data_marl_5000_noise0_20260724_101829_42_20260724_144609/metrics/coverage_metrics.json
threeway_loadwise_robust_cp,Three-way loadwise robust CP,0.977,0.95,bin-specific,/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Loadwise Threeway Results/results_grid_data_marl_5000_noise0_20260724_101829_42_20260724_144609/metrics/coverage_metrics.json


==> figures/threeway_loadwise_width_boxplot/delta_boxplot_outliers.csv <==
plot_index,x_position,bin,method,value


==> figures/threeway_loadwise_width_boxplot/delta_boxplot_stats.csv <==
plot_index,x_position,bin,load_lower,load_upper,method,method_label,n,mean,std,minimum,q1,median,q3,maximum,iqr,whisker_low,whisker_high,outlier_count
0,1,0,-5.863097667694092,-3.3161001682281492,threeway_minus_uniform,Three-way loadwise minus uniform,38,0.005268595943164212,0.002908731896126136,0.0003247438085054546,0.003677493505383378,0.004615298739099716,0.0070397680574125435,0.010839325739481001,0.0033622745520291656,0.0003247438085054546,0.010839325739481001,0
1,2,1,-3.3161001682281492,-2.477263927459717,threeway_minus_uniform,Three-way loadwise minus uniform,38,0.003255335391827813,0.0017972336442090165,0.00020065118382770223,0.0022722324677079417,0.0028516791743620207,0.0043496989244901085,0.006697351834137777,0.002077466456782167,0.00020065118382770223,0.006697351834137777,0
2,3,2,-2.477263927459717,-1.67896409034729,threeway_minus_uniform,Three-way loadwise minus uniform,38,0.0013436714284980787,0.000741825712988422,8.282073284382203e-05,0.0009378861095018882,0.0011770583883468078,0.001795380648666245,0.0027643972810671436,0.0008574945391643567,8.282073284382203e-05,0.0027643972810671436,0
3,4,3,-1.67896409034729,-0.6198024272918701,threeway_minus_uniform,Three-way loadwise minus uniform,38,0.009708222644839651,0.005359799302578425,0.0005983919111499647,0.006776364350265981,0.008504419054902623,0.012971887843869464,0.019973174776356815,0.006195523493603482,0.0005983919111499647,0.019973174776356815,0
4,5,4,-0.6198024272918701,1.9603241682052612,threeway_minus_uniform,Three-way loadwise minus uniform,38,0.004057342112021031,0.002240012432542584,0.00025008498356730445,0.0028320352190672783,0.003554238384517303,0.0054213205389681916,0.008347357296543241,0.0025892853199009132,0.00025008498356730445,0.008347357296543241,0


==> figures/threeway_loadwise_width_boxplot/manifest.json <==
{
  "source_csv": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Loadwise Threeway Results/results_grid_data_marl_5000_noise0_20260724_101829_42_20260724_144609/metrics/load_sensitivity_agent_comparison.csv",
  "dataset_note": "The original .pkl dataset is loaded by run_experiments_MACOPP_robust_loadwise_threeway_rho.py, not by this CSV extractor.",
  "output_directory": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/overleaf_tikz/threeway_loadwise_width_boxplot",
  "agent_type": "all",
  "whisker_iqr": 1.5,
  "bins": [
    0,
    1,
    2,
    3,
    4
  ],
  "n_agents_per_bin": {
    "0": 38,
    "1": 38,
    "2": 38,
    "3": 38,
    "4": 38
  },
  "delta_definition": "threeway_loadwise_width - uniform_width",
  "method_mapping": {
    "uniform_rho": "Uniform robust CP",
    "load_specific_rho": "Three-way loadwise robust CP"
  },
  "coverage": {
    "target_coverage": 0.95,
    "coverage_split_cp": 0.945,
    "coverage_uniform_global": 0.956,
    "coverage_threeway_loadwise": 0.977,
    "split_cp_source": "/rwthfs/rz/cluster/home/qt061578/conformal_prediction/Conformal-Prediction/MA_COPP robust Loadwise Threeway Results/results_grid_data_marl_5000_noise0_20260724_101829_42_20260724_144609/metrics/coverage_metrics.json"
  }
}

==> figures/threeway_loadwise_width_boxplot/paired_width_differences.csv <==
bin,load_lower,load_upper,agent_index,agent_type,bus,n_prefix,uniform_width,threeway_loadwise_width,delta_width,relative_delta
0,-5.863097667694092,-3.3161001682281492,0,load,1,198,0.0015403805815354936,0.0018651243900409482,0.0003247438085054546,0.21082050267197022
0,-5.863097667694092,-3.3161001682281492,1,load,2,198,0.0076571683867383555,0.009271456475076822,0.001614288088338467,0.21082050267227942
0,-5.863097667694092,-3.3161001682281492,2,load,3,198,0.009953879226958229,0.01205236104912455,0.0020984818221663204,0.210820502672262
0,-5.863097667694092,-3.3161001682281492,3,load,4,198,0.012429589926421156,0.015050002322719358,0.0026204123962982016,0.21082050267226277
0,-5.863097667694092,-3.3161001682281492,4,load,5,198,0.01730197177945314,0.020949582167218424,0.003647610387765284,0.21082050267224361
0,-5.863097667694092,-3.3161001682281492,5,load,6,198,0.017428754764009843,0.021103093604309838,0.0036743388402999955,0.21082050267225394
0,-5.863097667694092,-3.3161001682281492,6,load,7,198,0.021489115415763926,0.026019461529697363,0.004530346113933437,0.21082050267225416
0,-5.863097667694092,-3.3161001682281492,7,load,8,198,0.026799679043436945,0.03244960085082926,0.005649921807392318,0.21082050267224917
0,-5.863097667694092,-3.3161001682281492,8,load,9,198,0.03245173935567225,0.03929323135922391,0.0068414920035516635,0.21082050267225005
0,-5.863097667694092,-3.3161001682281492,9,load,10,198,0.03370573537818178,0.04081159545354795,0.00710586007536617,0.21082050267225141
0,-5.863097667694092,-3.3161001682281492,10,load,11,198,0.03601850669495921,0.0436119463818944,0.00759343968693519,0.21082050267225244
0,-5.863097667694092,-3.3161001682281492,11,load,12,198,0.04409309742520762,0.053388826388766755,0.009295728963559138,0.21082050267225855
0,-5.863097667694092,-3.3161001682281492,12,load,13,198,0.04464047967536544,0.05405160804005682,0.009411128364691379,0.21082050267226068
0,-5.863097667694092,-3.3161001682281492,13,load,14,198,0.04585393802307269,0.05552088828659897,0.009666950263526278,0.21082050267224772
0,-5.863097667694092,-3.3161001682281492,14,load,15,198,0.047565940396000705,0.05759381586036394,0.010027875464363234,0.21082050267225175
0,-5.863097667694092,-3.3161001682281492,15,load,16,198,0.049554838192941375,0.06000201409061966,0.010447175897678282,0.21082050267225744
0,-5.863097667694092,-3.3161001682281492,16,load,17,198,0.051414950643259946,0.06225427638274095,0.010839325739481001,0.2108205026722503
0,-5.863097667694092,-3.3161001682281492,17,load,18,198,0.0023629749873195216,0.002861138561948362,0.0004981635746288404,0.2108205026723284
0,-5.863097667694092,-3.3161001682281492,18,load,19,198,0.011013770036750525,0.013335698572214838,0.0023219285354643127,0.21082050267225014
0,-5.863097667694092,-3.3161001682281492,19,load,20,198,0.013372344227680077,0.016191508559666,0.002819164331985924,0.2108205026722537
0,-5.863097667694092,-3.3161001682281492,20,load,21,198,0.017537831512902446,0.021235165968233716,0.0036973344553312693,0.21082050267224708
0,-5.863097667694092,-3.3161001682281492,21,load,22,198,0.010918994519060199,0.013220942432244243,0.0023019479131840444,0.21082050267227112
0,-5.863097667694092,-3.3161001682281492,22,load,23,198,0.017903276953795455,0.02167765480067496,0.0037743778468795064,0.21082050267224106
0,-5.863097667694092,-3.3161001682281492,23,load,24,198,0.024926185607910156,0.03018113658747179,0.0052549509795616345,0.2108205026722585
0,-5.863097667694092,-3.3161001682281492,24,load,25,198,0.017562425183175082,0.021264944488435855,0.003702519305260773,0.21082050267225114
0,-5.863097667694092,-3.3161001682281492,25,load,26,198,0.01810818595365971,0.021925762818892913,0.003817576865233204,0.21082050267225483
0,-5.863097667694092,-3.3161001682281492,26,load,27,198,0.019997191054506036,0.024213008924649948,0.004215817870143912,0.21082050267224642
0,-5.863097667694092,-3.3161001682281492,27,load,28,198,0.021460792164366943,0.02598516715620347,0.004524374991836527,0.2108205026722502
0,-5.863097667694092,-3.3161001682281492,28,load,29,198,0.02221482163883781,0.026898161503511986,0.004683339864674174,0.21082050267225047
0,-5.863097667694092,-3.3161001682281492,29,load,30,198,0.023071356312409044,0.027935271247521598,0.004863914935112554,0.21082050267224528
0,-5.863097667694092,-3.3161001682281492,30,load,31,198,0.02322701181932392,0.028123742126648033,0.0048967303073241125,0.21082050267224792
0,-5.863097667694092,-3.3161001682281492,31,load,32,198,0.02344387630904121,0.028386326097099485,0.004942449788058273,0.21082050267225647
0,-5.863097667694092,-3.3161001682281492,32,sgen,12,198,0.04398543485539275,0.05325846634186426,0.009273031486471517,0.21082050267225255
0,-5.863097667694092,-3.3161001682281492,33,sgen,17,198,0.05129984788599007,0.062114907604324365,0.010815059718334297,0.21082050267224822
0,-5.863097667694092,-3.3161001682281492,34,sgen,21,198,0.017488609759960028,0.021175567260593553,0.0036869575006335253,0.21082050267224628
0,-5.863097667694092,-3.3161001682281492,35,sgen,24,198,0.024904946882541523,0.030155420303344727,0.005250473420803203,0.21082050267225458
0,-5.863097667694092,-3.3161001682281492,36,sgen,28,198,0.02156933294383867,0.026116590557363928,0.004547257613525257,0.2108205026722531
0,-5.863097667694092,-3.3161001682281492,37,sgen,32,198,0.02338555666763516,0.028315711479576542,0.004930154811941381,0.21082050267225638
1,-3.3161001682281492,-2.477263927459717,0,load,1,209,0.0015403805815354479,0.0017410317653631501,0.00020065118382770223,0.1302607850507266
1,-3.3161001682281492,-2.477263927459717,1,load,2,209,0.0076571683867383555,0.008654597152061072,0.0009974287653227165,0.13026078505080138
1,-3.3161001682281492,-2.477263927459717,2,load,3,209,0.009953879226958229,0.011250479349362408,0.001296600122404179,0.13026078505077487
1,-3.3161001682281492,-2.477263927459717,3,load,4,209,0.01242958992642118,0.014048678068096176,0.0016190881416749958,0.13026078505078853
1,-3.3161001682281492,-2.477263927459717,4,load,5,209,0.01730197177945314,0.019555740206370964,0.0022537684269178238,0.1302607850507694
1,-3.3161001682281492,-2.477263927459717,5,load,6,209,0.017428754764009846,0.01969903804202744,0.002270283278017593,0.13026078505078853
1,-3.3161001682281492,-2.477263927459717,6,load,7,209,0.021489115415763926,0.024288304459868182,0.0027991890441042555,0.13026078505078129
1,-3.3161001682281492,-2.477263927459717,7,load,8,209,0.02679967904343694,0.03029062627474388,0.00349094723130694,0.13026078505077654
1,-3.3161001682281492,-2.477263927459717,8,load,9,209,0.03245173935567225,0.03667892840040521,0.00422718904473296,0.1302607850507738
1,-3.3161001682281492,-2.477263927459717,9,load,10,209,0.03370573537818178,0.0380962709292576,0.004390535551075825,0.1302607850507805
1,-3.3161001682281492,-2.477263927459717,10,load,11,209,0.03601850669495921,0.040710305653401405,0.004691798958442198,0.130260785050781
1,-3.3161001682281492,-2.477263927459717,11,load,12,209,0.04409309742520762,0.049836698911135645,0.005743601485928028,0.13026078505077904
1,-3.3161001682281492,-2.477263927459717,12,load,13,209,0.04464047967536544,0.05045538360292221,0.005814903927556771,0.13026078505078625
1,-3.3161001682281492,-2.477263927459717,13,load,14,209,0.045853938023072686,0.0518269079876279,0.005972969964555215,0.13026078505077904
1,-3.3161001682281492,-2.477263927459717,14,load,15,209,0.04756594039600071,0.05376191713366208,0.006195976737661368,0.13026078505077382
1,-3.3161001682281492,-2.477263927459717,15,load,16,209,0.049554838192941375,0.056009890319018485,0.00645505212607711,0.13026078505078384
1,-3.3161001682281492,-2.477263927459717,16,load,17,209,0.05141495064325996,0.05811230247739774,0.006697351834137777,0.13026078505077276
1,-3.3161001682281492,-2.477263927459717,17,load,18,209,0.0023629749873195255,0.0026707779642234364,0.0003078029769039109,0.1302607850509123
1,-3.3161001682281492,-2.477263927459717,18,load,19,209,0.011013770036750525,0.012448432368106221,0.001434662331355696,0.13026078505076316
1,-3.3161001682281492,-2.477263927459717,19,load,20,209,0.013372344227680077,0.015114236284746951,0.0017418920570668739,0.13026078505078004
1,-3.3161001682281492,-2.477263927459717,20,load,21,209,0.017537831512902446,0.01982232321386101,0.002284491700958565,0.13026078505075625
1,-3.3161001682281492,-2.477263927459717,21,load,22,209,0.010918994519060199,0.012341311317078052,0.001422316798017853,0.13026078505077154
1,-3.3161001682281492,-2.477263927459717,22,load,23,209,0.01790327695379545,0.020235371864778105,0.0023320949109826537,0.1302607850507644
1,-3.3161001682281492,-2.477263927459717,23,load,24,209,0.024926185607910156,0.02817309011351776,0.0032469045056076028,0.13026078505077085
1,-3.3161001682281492,-2.477263927459717,24,load,25,209,0.01756242518317508,0.019850120474930847,0.002287695291755768,0.13026078505076824
1,-3.3161001682281492,-2.477263927459717,25,load,26,209,0.018108185953659706,0.020466972471828822,0.002358786518169117,0.13026078505077426
1,-3.3161001682281492,-2.477263927459717,26,load,27,209,0.019997191054506033,0.022602040860076222,0.0026048498055701898,0.13026078505076993
1,-3.3161001682281492,-2.477263927459717,27,load,28,209,0.021460792164366978,0.024256291799509,0.002795499635142022,0.13026078505077773
1,-3.3161001682281492,-2.477263927459717,28,load,29,209,0.02221482163883781,0.025108541745275832,0.0028937201064380205,0.13026078505077784
1,-3.3161001682281492,-2.477263927459717,29,load,30,209,0.023071356312409017,0.02607664929784965,0.003005292985440635,0.1302607850507786
1,-3.3161001682281492,-2.477263927459717,30,load,31,209,0.023227011819323896,0.02625258061329277,0.0030255687939688726,0.13026078505077984
1,-3.3161001682281492,-2.477263927459717,31,load,32,209,0.023443876309041215,0.026497694041690337,0.0030538177326491223,0.1302607850507813
1,-3.3161001682281492,-2.477263927459717,32,sgen,12,209,0.043985434855392753,0.04971501213045615,0.005729577275063395,0.13026078505077984
1,-3.3161001682281492,-2.477263927459717,33,sgen,17,209,0.05129984788599006,0.05798220634460449,0.0066823584586144305,0.13026078505077548
1,-3.3161001682281492,-2.477263927459717,34,sgen,21,209,0.017488609759960028,0.019766689796739016,0.002278080036778988,0.13026078505077207
1,-3.3161001682281492,-2.477263927459717,35,sgen,24,209,0.024904946882541523,0.028149084815109582,0.0032441379325680586,0.13026078505078897
1,-3.3161001682281492,-2.477263927459717,36,sgen,28,209,0.021569332943838674,0.024378971186124695,0.002809638242286021,0.13026078505077737
1,-3.3161001682281492,-2.477263927459717,37,sgen,32,209,0.023385556667635133,0.02643177763801079,0.003046220970375657,0.1302607850507801
2,-2.477263927459717,-1.67896409034729,0,load,1,172,0.0015403805815353898,0.0016232013143792118,8.282073284382203e-05,0.05376640931247629
2,-2.477263927459717,-1.67896409034729,1,load,2,172,0.0076571683867383555,0.008068866836394406,0.0004116984496560505,0.05376640931249227
2,-2.477263927459717,-1.67896409034729,2,load,3,172,0.009953879226958229,0.010489063571721968,0.0005351843447637394,0.05376640931249118
2,-2.477263927459717,-1.67896409034729,3,load,4,172,0.012429589926421179,0.013097884345991684,0.0006682944195705049,0.05376640931250137
2,-2.477263927459717,-1.67896409034729,4,load,5,172,0.01730197177945314,0.01823223667606033,0.0009302648966071914,0.053766409312487856
2,-2.477263927459717,-1.67896409034729,5,load,6,172,0.01742875476400986,0.01836583632645882,0.0009370815624489583,0.05376640931250114
2,-2.477263927459717,-1.67896409034729,6,load,7,172,0.021489115415763926,0.022644507990971174,0.001155392575207248,0.05376640931248749
2,-2.477263927459717,-1.67896409034729,7,load,8,172,0.026799679043436945,0.028240601556329795,0.0014409225128928504,0.05376640931249221
2,-2.477263927459717,-1.67896409034729,8,load,9,172,0.03245173935567225,0.03419655285677159,0.0017448135010993404,0.05376640931249079
2,-2.477263927459717,-1.67896409034729,9,load,10,172,0.03370573537818178,0.03551797174270366,0.0018122363645218798,0.05376640931249247
2,-2.477263927459717,-1.67896409034729,10,load,11,172,0.03601850669495921,0.03795509246874518,0.0019365857737859704,0.05376640931249367
2,-2.477263927459717,-1.67896409034729,11,load,12,172,0.044093097425207665,0.046463824949227225,0.00237072752401956,0.05376640931249784
2,-2.477263927459717,-1.67896409034729,12,load,13,172,0.04464047967536549,0.04704063797749747,0.0024001583021319786,0.05376640931249867
2,-2.477263927459717,-1.67896409034729,13,load,14,172,0.04585393802307269,0.04831933962341088,0.002465401600338188,0.053766409312492464
2,-2.477263927459717,-1.67896409034729,14,load,15,172,0.047565940396000685,0.050123390216665384,0.0025574498206646992,0.053766409312486295
2,-2.477263927459717,-1.67896409034729,15,load,16,172,0.049554838192941375,0.05221922390663766,0.002664385713696288,0.05376640931249786
2,-2.477263927459717,-1.67896409034729,16,load,17,172,0.05141495064325995,0.0541793479243271,0.0027643972810671436,0.053766409312493074
2,-2.477263927459717,-1.67896409034729,17,load,18,172,0.0023629749873195854,0.00249002366768325,0.00012704868036366454,0.05376640931260166
2,-2.477263927459717,-1.67896409034729,18,load,19,172,0.011013770036750522,0.011605940904619865,0.0005921708678693436,0.05376640931246975
2,-2.477263927459717,-1.67896409034729,19,load,20,172,0.013372344227680077,0.014091327160893119,0.0007189829332130415,0.05376640931249609
2,-2.477263927459717,-1.67896409034729,20,load,21,172,0.017537831512902446,0.018480777740478516,0.0009429462275760692,0.05376640931248262
2,-2.477263927459717,-1.67896409034729,21,load,22,172,0.010918994519060199,0.011506069647652772,0.0005870751285925735,0.05376640931248523
2,-2.477263927459717,-1.67896409034729,22,load,23,172,0.017903276953795382,0.018865871870528045,0.0009625949167326626,0.053766409312491735
2,-2.477263927459717,-1.67896409034729,23,load,24,172,0.024926185607910156,0.026266377105904362,0.001340191497994206,0.053766409312498466
2,-2.477263927459717,-1.67896409034729,24,load,25,172,0.017562425183175065,0.018506693724093637,0.0009442685409185719,0.05376640931248996
2,-2.477263927459717,-1.67896409034729,25,load,26,172,0.01810818595365969,0.019081798091550972,0.0009736121378912839,0.05376640931249746
2,-2.477263927459717,-1.67896409034729,26,load,27,172,0.019997191054506036,0.02107236821384273,0.0010751771593366932,0.05376640931249291
2,-2.477263927459717,-1.67896409034729,27,load,28,172,0.021460792164366985,0.022614661900046684,0.0011538697356796995,0.05376640931249308
2,-2.477263927459717,-1.67896409034729,28,load,29,172,0.02221482163883781,0.02340923283187557,0.0011944111930377588,0.05376640931249203
2,-2.477263927459717,-1.67896409034729,29,load,30,172,0.02307135631240901,0.024311820299296273,0.0012404639868872636,0.05376640931248917
2,-2.477263927459717,-1.67896409034729,30,load,31,172,0.023227011819323885,0.02447584484390778,0.0012488330245838952,0.05376640931249362
2,-2.477263927459717,-1.67896409034729,31,load,32,172,0.02344387630904121,0.024704369358544653,0.001260493049503441,0.053766409312496134
2,-2.477263927459717,-1.67896409034729,32,sgen,12,172,0.043985434855392795,0.04635037374961596,0.0023649388942231647,0.05376640931249571
2,-2.477263927459717,-1.67896409034729,33,sgen,17,172,0.05129984788599007,0.05405805650509656,0.0027582086191064933,0.05376640931248759
2,-2.477263927459717,-1.67896409034729,34,sgen,21,172,0.017488609759960028,0.018428909510620706,0.0009402997506606781,0.05376640931250485
2,-2.477263927459717,-1.67896409034729,35,sgen,24,172,0.024904946882541523,0.0262439964505341,0.0013390495679925785,0.053766409312491166
2,-2.477263927459717,-1.67896409034729,36,sgen,28,172,0.02156933294383867,0.022729038527494527,0.0011597055836558567,0.05376640931249241
2,-2.477263927459717,-1.67896409034729,37,sgen,32,172,0.023385556667635123,0.024642914079427758,0.0012573574117926353,0.0537664093124958
3,-1.67896409034729,-0.6198024272918701,0,load,1,190,0.0015403805815353833,0.002138772492685348,0.0005983919111499647,0.3884701731006724
3,-1.67896409034729,-0.6198024272918701,1,load,2,190,0.0076571683867383555,0.010631749915396841,0.0029745815286584855,0.38847017310083437
3,-1.67896409034729,-0.6198024272918701,2,load,3,190,0.009953879226958229,0.013820664413279341,0.0038667851863211124,0.38847017310081927
3,-1.67896409034729,-0.6198024272918701,3,load,4,190,0.012429589926421196,0.01725811487671025,0.004828524950289055,0.3884701731008203
3,-1.67896409034729,-0.6198024272918701,4,load,5,190,0.01730197177945314,0.024023271751602557,0.0067212999721494165,0.38847017310080567
3,-1.67896409034729,-0.6198024272918701,5,load,6,190,0.017428754764009905,0.02419930614411645,0.006770551380106547,0.388470173100813
3,-1.67896409034729,-0.6198024272918701,6,load,7,190,0.021489115415763926,0.0298369958011091,0.008347880385345174,0.3884701731008136
3,-1.67896409034729,-0.6198024272918701,7,load,8,190,0.026799679043436945,0.03721055500048697,0.010410875957050026,0.3884701731008072
3,-1.67896409034729,-0.6198024272918701,8,load,9,190,0.03245173935567225,0.04505827216059267,0.012606532804920419,0.3884701731008116
3,-1.67896409034729,-0.6198024272918701,9,load,10,190,0.03370573537818178,0.04679940823503426,0.013093672856852479,0.38847017310081317
3,-1.67896409034729,-0.6198024272918701,10,load,11,190,0.03601850669495921,0.05001062222558283,0.01399211553062362,0.3884701731008137
3,-1.67896409034729,-0.6198024272918701,11,load,12,190,0.04409309742520772,0.061221950614529175,0.017128853189321454,0.38847017310081294
3,-1.67896409034729,-0.6198024272918701,12,load,13,190,0.044640479675365545,0.06198197454215826,0.017341494866792713,0.38847017310081605
3,-1.67896409034729,-0.6198024272918701,13,load,14,190,0.04585393802307269,0.0636668252642495,0.0178128872411768,0.3884701731008086
3,-1.67896409034729,-0.6198024272918701,14,load,15,190,0.047565940396000615,0.06604388949533792,0.018477949099337303,0.3884701731008128
3,-1.67896409034729,-0.6198024272918701,15,load,16,190,0.049554838192941375,0.06880541476373614,0.019250576570794764,0.388470173100814
3,-1.67896409034729,-0.6198024272918701,16,load,17,190,0.051414950643259884,0.0713881254196167,0.019973174776356815,0.3884701731008109
3,-1.67896409034729,-0.6198024272918701,17,load,18,190,0.0023629749873196313,0.0032809202896766365,0.0009179453023570052,0.388470173100837
3,-1.67896409034729,-0.6198024272918701,18,load,19,190,0.011013770036750466,0.015292291189419327,0.004278521152668861,0.38847017310080023
3,-1.67896409034729,-0.6198024272918701,19,load,20,190,0.013372344227680077,0.01856710110457059,0.005194756876890513,0.3884701731008112
3,-1.67896409034729,-0.6198024272918701,20,load,21,190,0.017537831512902412,0.024350755956532227,0.006812924443629815,0.3884701731007971
3,-1.67896409034729,-0.6198024272918701,21,load,22,190,0.010918994519060199,0.015160698209966236,0.004241703690906037,0.3884701731008032
3,-1.67896409034729,-0.6198024272918701,22,load,23,190,0.017903276953795347,0.02485816605110802,0.006954889097312674,0.38847017310081294
3,-1.67896409034729,-0.6198024272918701,23,load,24,190,0.024926185607910156,0.034609265245757914,0.009683079637847758,0.3884701731008092
3,-1.67896409034729,-0.6198024272918701,24,load,25,190,0.01756242518317502,0.0243849035341531,0.00682247835097808,0.3884701731008131
3,-1.67896409034729,-0.6198024272918701,25,load,26,190,0.01810818595365964,0.02514267608561957,0.00703449013195993,0.3884701731008163
3,-1.67896409034729,-0.6198024272918701,26,load,27,190,0.019997191054506036,0.027765503324979957,0.0077683122704739205,0.38847017310080956
3,-1.67896409034729,-0.6198024272918701,27,load,28,190,0.021460792164367016,0.029797669811339134,0.008336877646972118,0.38847017310080795
3,-1.67896409034729,-0.6198024272918701,28,load,29,190,0.02221482163883781,0.030844617246280848,0.008629795607443036,0.3884701731008141
3,-1.67896409034729,-0.6198024272918701,29,load,30,190,0.02307135631240898,0.03203389009276103,0.008962533780352052,0.38847017310081305
3,-1.67896409034729,-0.6198024272918701,30,load,31,190,0.023227011819323854,0.03225001312139123,0.009023001302067377,0.38847017310081344
3,-1.67896409034729,-0.6198024272918701,31,load,32,190,0.02344387630904121,0.03255112299696864,0.00910724668792743,0.38847017310081905
3,-1.67896409034729,-0.6198024272918701,32,sgen,12,190,0.04398543485539285,0.061072464347581956,0.017087029492189106,0.38847017310081555
3,-1.67896409034729,-0.6198024272918701,33,sgen,17,190,0.051299847885990006,0.07122830867430573,0.01992846078831572,0.3884701731008092
3,-1.67896409034729,-0.6198024272918701,34,sgen,21,190,0.017488609759960028,0.024282413020704312,0.006793803260744285,0.3884701731008156
3,-1.67896409034729,-0.6198024272918701,35,sgen,24,190,0.024904946882541523,0.034579775909069015,0.009674829026527491,0.38847017310081433
3,-1.67896409034729,-0.6198024272918701,36,sgen,28,190,0.02156933294383867,0.02994837544620088,0.00837904250236221,0.3884701731008192
3,-1.67896409034729,-0.6198024272918701,37,sgen,32,190,0.023385556667635095,0.03247014791437028,0.009084591246735184,0.38847017310081755
4,-0.6198024272918701,1.9603241682052612,0,load,1,231,0.0015403805815353458,0.0017904655651026502,0.00025008498356730445,0.1623527241027908
4,-0.6198024272918701,1.9603241682052612,1,load,2,231,0.0076571683867383555,0.008900330533239131,0.0012431621465007758,0.16235272410279497
4,-0.6198024272918701,1.9603241682052612,2,load,3,231,0.009953879226958229,0.011569918634845048,0.0016160394078868195,0.16235272410278775
4,-0.6198024272918701,1.9603241682052612,3,load,4,231,0.012429589926421283,0.01444756771045628,0.0020179777840349973,0.16235272410278234
4,-0.6198024272918701,1.9603241682052612,4,load,5,231,0.01730197177945314,0.02011099403019667,0.0028090222507435314,0.16235272410277365
4,-0.6198024272918701,1.9603241682052612,5,load,6,231,0.01742875476400996,0.020258360577666286,0.0028296058136563253,0.1623527241027802
4,-0.6198024272918701,1.9603241682052612,6,load,7,231,0.021489115415763926,0.024977931842072202,0.0034888164263082756,0.16235272410277807
4,-0.6198024272918701,1.9603241682052612,7,load,8,231,0.02679967904343688,0.031150679941219117,0.004351000897782238,0.1623527241027828
4,-0.6198024272918701,1.9603241682052612,8,load,9,231,0.03245173935567225,0.03772036764193902,0.005268628286266772,0.16235272410277962
4,-0.6198024272918701,1.9603241682052612,9,load,10,231,0.03370573537818178,0.03917795333471711,0.0054722179565353316,0.1623527241027822
4,-0.6198024272918701,1.9603241682052612,10,load,11,231,0.036018506694959214,0.041866209375000046,0.0058477026800408324,0.16235272410277957
4,-0.6198024272918701,1.9603241682052612,11,load,12,231,0.04409309742520774,0.051251731906319695,0.007158634481111953,0.16235272410278456
4,-0.6198024272918701,1.9603241682052612,12,load,13,231,0.044640479675365566,0.05188798315591604,0.007247503480550477,0.1623527241027821
4,-0.6198024272918701,1.9603241682052612,13,load,14,231,0.0458539380230727,0.05329844977195862,0.007444511748885919,0.1623527241027805
4,-0.6198024272918701,1.9603241682052612,14,load,15,231,0.04756594039600058,0.055288400393801666,0.007722459997801086,0.16235272410277843
4,-0.6198024272918701,1.9603241682052612,15,load,16,231,0.049554838192941375,0.05760020116603791,0.008045362973096534,0.16235272410278037
4,-0.6198024272918701,1.9603241682052612,16,load,17,231,0.05141495064325983,0.05976230793980307,0.008347357296543241,0.16235272410278054
4,-0.6198024272918701,1.9603241682052612,17,load,18,231,0.0023629749873196465,0.0027466104134977803,0.0003836354261781338,0.16235272410280419
4,-0.6198024272918701,1.9603241682052612,18,load,19,231,0.011013770036750421,0.012801885604858398,0.0017881155681079772,0.16235272410277735
4,-0.6198024272918701,1.9603241682052612,19,load,20,231,0.013372344227680077,0.01554338074068406,0.0021710365130039825,0.1623527241027827
4,-0.6198024272918701,1.9603241682052612,20,load,21,231,0.017537831512902346,0.02038514623387755,0.0028473147209752032,0.1623527241027759
4,-0.6198024272918701,1.9603241682052612,21,load,22,231,0.010918994519060199,0.012691723023693015,0.001772728504632816,0.16235272410278626
4,-0.6198024272918701,1.9603241682052612,22,load,23,231,0.017903276953795337,0.02080992273761062,0.002906645783815283,0.16235272410278498
4,-0.6198024272918701,1.9603241682052612,23,load,24,231,0.024926185607910156,0.028973019742845822,0.004046834134935666,0.1623527241027777
4,-0.6198024272918701,1.9603241682052612,24,load,25,231,0.017562425183174964,0.020413732753514772,0.0028513075703398075,0.16235272410278495
4,-0.6198024272918701,1.9603241682052612,25,load,26,231,0.018108185953659588,0.02104809927179607,0.0029399133181364813,0.16235272410278828
4,-0.6198024272918701,1.9603241682052612,26,load,27,231,0.01999719105450604,0.02324378949660865,0.0032465984421026113,0.1623527241027706
4,-0.6198024272918701,1.9603241682052612,27,load,28,231,0.021460792164367033,0.024945010233655474,0.0034842180692884403,0.16235272410277332
4,-0.6198024272918701,1.9603241682052612,28,load,29,231,0.02221482163883781,0.025821458447360397,0.0036066368085225856,0.16235272410277474
4,-0.6198024272918701,1.9603241682052612,29,load,30,231,0.023071356312408968,0.026817053858474438,0.00374569754606547,0.1623527241027802
4,-0.6198024272918701,1.9603241682052612,30,load,31,231,0.023227011819323844,0.026997980460958575,0.003770968641634731,0.1623527241027816
4,-0.6198024272918701,1.9603241682052612,31,load,32,231,0.023443876309041208,0.027250053491342904,0.0038061771823016954,0.16235272410278972
4,-0.6198024272918701,1.9603241682052612,32,sgen,12,231,0.043985434855392865,0.05112659002501139,0.007141155169618524,0.1623527241027828
4,-0.6198024272918701,1.9603241682052612,33,sgen,17,231,0.05129984788598995,0.059628517936338735,0.008328670050348784,0.16235272410278148
4,-0.6198024272918701,1.9603241682052612,34,sgen,21,231,0.017488609759960028,0.020327933195260165,0.0028393234353001374,0.16235272410278923
4,-0.6198024272918701,1.9603241682052612,35,sgen,24,231,0.024904946882541523,0.028948332852557265,0.004043385970015741,0.16235272410278348
4,-0.6198024272918701,1.9603241682052612,36,sgen,28,231,0.021569332943838667,0.025071172904350687,0.0035018399605120203,0.16235272410277896
4,-0.6198024272918701,1.9603241682052612,37,sgen,32,231,0.02338555666763508,0.027182265497285748,0.003796708829650667,0.16235272410278775


==> figures/threeway_loadwise_width_boxplot/width_boxplot_outliers.csv <==
plot_index,x_position,bin,method,value


==> figures/threeway_loadwise_width_boxplot/width_boxplot_stats.csv <==
plot_index,x_position,bin,load_lower,load_upper,method,method_label,n,mean,std,minimum,q1,median,q3,maximum,iqr,whisker_low,whisker_high,outlier_count
0,0.8200000000000001,0,-5.863097667694092,-3.3161001682281492,uniform_rho,Uniform robust CP,38,0.024990908741712486,0.013797196474045615,0.0015403805815354936,0.017443718512997388,0.02189207729133824,0.033392236372554396,0.051414950643259946,0.015948517859557008,0.0015403805815354936,0.051414950643259946,0
1,1.18,0,-5.863097667694092,-3.3161001682281492,load_specific_rho,Three-way loadwise robust CP,38,0.030259504684876693,0.016705928370171753,0.0018651243900409482,0.021121212018380766,0.026507376030437957,0.04043200442996694,0.06225427638274095,0.01931079241158617,0.0018651243900409482,0.06225427638274095,0
2,1.82,1,-3.3161001682281492,-2.477263927459717,uniform_rho,Uniform robust CP,38,0.024990908741712482,0.013797196474045616,0.0015403805815354479,0.01744371851299739,0.02189207729133824,0.033392236372554396,0.05141495064325996,0.015948517859557004,0.0015403805815354479,0.05141495064325996,0
3,2.18,1,-3.3161001682281492,-2.477263927459717,load_specific_rho,Three-way loadwise robust CP,38,0.028246244133540294,0.015594430118254635,0.0017410317653631501,0.019715950980705332,0.024743756465700262,0.037741935297044504,0.05811230247739774,0.018025984316339172,0.0017410317653631501,0.05811230247739774,0
4,2.82,2,-2.477263927459717,-1.67896409034729,uniform_rho,Uniform robust CP,38,0.02499090874171248,0.013797196474045622,0.0015403805815353898,0.017443718512997402,0.02189207729133824,0.033392236372554396,0.05141495064325995,0.015948517859556994,0.0015403805815353898,0.05141495064325995,0
5,3.18,2,-2.477263927459717,-1.67896409034729,load_specific_rho,Three-way loadwise robust CP,38,0.02633458017021056,0.014539022187034045,0.0016232013143792118,0.01838160462249929,0.02306913567968505,0.03518761702122064,0.0541793479243271,0.01680601239872135,0.0016232013143792118,0.0541793479243271,0
6,3.82,3,-1.67896409034729,-0.6198024272918701,uniform_rho,Uniform robust CP,38,0.024990908741712475,0.01379719647404562,0.0015403805815353833,0.017443718512997437,0.02189207729133824,0.033392236372554396,0.051414950643259884,0.01594851785955696,0.0015403805815353833,0.051414950643259884,0
7,4.18,3,-1.67896409034729,-0.6198024272918701,load_specific_rho,Three-way loadwise robust CP,38,0.034699131386552125,0.019156995776624042,0.002138772492685348,0.024220082863263416,0.030396496346240864,0.04636412421642386,0.0713881254196167,0.02214404135316044,0.002138772492685348,0.0713881254196167,0
8,4.82,4,-0.6198024272918701,1.9603241682052612,uniform_rho,Uniform robust CP,38,0.024990908741712472,0.013797196474045618,0.0015403805815353458,0.017443718512997478,0.02189207729133824,0.033392236372554396,0.05141495064325983,0.015948517859556918,0.0015403805815353458,0.05141495064325983,0
9,5.18,4,-0.6198024272918701,1.9603241682052612,load_specific_rho,Three-way loadwise robust CP,38,0.0290482508537335,0.0160372089065882,0.0017904655651026502,0.020275753732064757,0.025446315675855542,0.038813556911522586,0.05976230793980307,0.01853780317945783,0.0017904655651026502,0.05976230793980307,0


==> figures/threeway_loadwise_width_boxplot/width_samples.csv <==
bin,load_lower,load_upper,agent_index,agent_type,bus,n_prefix,method,method_label,mean_width
0,-5.863097667694092,-3.3161001682281492,0,load,1,198,uniform_rho,Uniform robust CP,0.0015403805815354936
0,-5.863097667694092,-3.3161001682281492,1,load,2,198,uniform_rho,Uniform robust CP,0.0076571683867383555
0,-5.863097667694092,-3.3161001682281492,2,load,3,198,uniform_rho,Uniform robust CP,0.009953879226958229
0,-5.863097667694092,-3.3161001682281492,3,load,4,198,uniform_rho,Uniform robust CP,0.012429589926421156
0,-5.863097667694092,-3.3161001682281492,4,load,5,198,uniform_rho,Uniform robust CP,0.01730197177945314
0,-5.863097667694092,-3.3161001682281492,5,load,6,198,uniform_rho,Uniform robust CP,0.017428754764009843
0,-5.863097667694092,-3.3161001682281492,6,load,7,198,uniform_rho,Uniform robust CP,0.021489115415763926
0,-5.863097667694092,-3.3161001682281492,7,load,8,198,uniform_rho,Uniform robust CP,0.026799679043436945
0,-5.863097667694092,-3.3161001682281492,8,load,9,198,uniform_rho,Uniform robust CP,0.03245173935567225
0,-5.863097667694092,-3.3161001682281492,9,load,10,198,uniform_rho,Uniform robust CP,0.03370573537818178
0,-5.863097667694092,-3.3161001682281492,10,load,11,198,uniform_rho,Uniform robust CP,0.03601850669495921
0,-5.863097667694092,-3.3161001682281492,11,load,12,198,uniform_rho,Uniform robust CP,0.04409309742520762
0,-5.863097667694092,-3.3161001682281492,12,load,13,198,uniform_rho,Uniform robust CP,0.04464047967536544
0,-5.863097667694092,-3.3161001682281492,13,load,14,198,uniform_rho,Uniform robust CP,0.04585393802307269
0,-5.863097667694092,-3.3161001682281492,14,load,15,198,uniform_rho,Uniform robust CP,0.047565940396000705
0,-5.863097667694092,-3.3161001682281492,15,load,16,198,uniform_rho,Uniform robust CP,0.049554838192941375
0,-5.863097667694092,-3.3161001682281492,16,load,17,198,uniform_rho,Uniform robust CP,0.051414950643259946
0,-5.863097667694092,-3.3161001682281492,17,load,18,198,uniform_rho,Uniform robust CP,0.0023629749873195216
0,-5.863097667694092,-3.3161001682281492,18,load,19,198,uniform_rho,Uniform robust CP,0.011013770036750525
0,-5.863097667694092,-3.3161001682281492,19,load,20,198,uniform_rho,Uniform robust CP,0.013372344227680077
0,-5.863097667694092,-3.3161001682281492,20,load,21,198,uniform_rho,Uniform robust CP,0.017537831512902446
0,-5.863097667694092,-3.3161001682281492,21,load,22,198,uniform_rho,Uniform robust CP,0.010918994519060199
0,-5.863097667694092,-3.3161001682281492,22,load,23,198,uniform_rho,Uniform robust CP,0.017903276953795455
0,-5.863097667694092,-3.3161001682281492,23,load,24,198,uniform_rho,Uniform robust CP,0.024926185607910156
0,-5.863097667694092,-3.3161001682281492,24,load,25,198,uniform_rho,Uniform robust CP,0.017562425183175082
0,-5.863097667694092,-3.3161001682281492,25,load,26,198,uniform_rho,Uniform robust CP,0.01810818595365971
0,-5.863097667694092,-3.3161001682281492,26,load,27,198,uniform_rho,Uniform robust CP,0.019997191054506036
0,-5.863097667694092,-3.3161001682281492,27,load,28,198,uniform_rho,Uniform robust CP,0.021460792164366943
0,-5.863097667694092,-3.3161001682281492,28,load,29,198,uniform_rho,Uniform robust CP,0.02221482163883781
0,-5.863097667694092,-3.3161001682281492,29,load,30,198,uniform_rho,Uniform robust CP,0.023071356312409044
0,-5.863097667694092,-3.3161001682281492,30,load,31,198,uniform_rho,Uniform robust CP,0.02322701181932392
0,-5.863097667694092,-3.3161001682281492,31,load,32,198,uniform_rho,Uniform robust CP,0.02344387630904121
0,-5.863097667694092,-3.3161001682281492,32,sgen,12,198,uniform_rho,Uniform robust CP,0.04398543485539275
0,-5.863097667694092,-3.3161001682281492,33,sgen,17,198,uniform_rho,Uniform robust CP,0.05129984788599007
0,-5.863097667694092,-3.3161001682281492,34,sgen,21,198,uniform_rho,Uniform robust CP,0.017488609759960028
0,-5.863097667694092,-3.3161001682281492,35,sgen,24,198,uniform_rho,Uniform robust CP,0.024904946882541523
0,-5.863097667694092,-3.3161001682281492,36,sgen,28,198,uniform_rho,Uniform robust CP,0.02156933294383867
0,-5.863097667694092,-3.3161001682281492,37,sgen,32,198,uniform_rho,Uniform robust CP,0.02338555666763516
0,-5.863097667694092,-3.3161001682281492,0,load,1,198,load_specific_rho,Three-way loadwise robust CP,0.0018651243900409482
0,-5.863097667694092,-3.3161001682281492,1,load,2,198,load_specific_rho,Three-way loadwise robust CP,0.009271456475076822
0,-5.863097667694092,-3.3161001682281492,2,load,3,198,load_specific_rho,Three-way loadwise robust CP,0.01205236104912455
0,-5.863097667694092,-3.3161001682281492,3,load,4,198,load_specific_rho,Three-way loadwise robust CP,0.015050002322719358
0,-5.863097667694092,-3.3161001682281492,4,load,5,198,load_specific_rho,Three-way loadwise robust CP,0.020949582167218424
0,-5.863097667694092,-3.3161001682281492,5,load,6,198,load_specific_rho,Three-way loadwise robust CP,0.021103093604309838
0,-5.863097667694092,-3.3161001682281492,6,load,7,198,load_specific_rho,Three-way loadwise robust CP,0.026019461529697363
0,-5.863097667694092,-3.3161001682281492,7,load,8,198,load_specific_rho,Three-way loadwise robust CP,0.03244960085082926
0,-5.863097667694092,-3.3161001682281492,8,load,9,198,load_specific_rho,Three-way loadwise robust CP,0.03929323135922391
0,-5.863097667694092,-3.3161001682281492,9,load,10,198,load_specific_rho,Three-way loadwise robust CP,0.04081159545354795
0,-5.863097667694092,-3.3161001682281492,10,load,11,198,load_specific_rho,Three-way loadwise robust CP,0.0436119463818944
0,-5.863097667694092,-3.3161001682281492,11,load,12,198,load_specific_rho,Three-way loadwise robust CP,0.053388826388766755
0,-5.863097667694092,-3.3161001682281492,12,load,13,198,load_specific_rho,Three-way loadwise robust CP,0.05405160804005682
0,-5.863097667694092,-3.3161001682281492,13,load,14,198,load_specific_rho,Three-way loadwise robust CP,0.05552088828659897
0,-5.863097667694092,-3.3161001682281492,14,load,15,198,load_specific_rho,Three-way loadwise robust CP,0.05759381586036394
0,-5.863097667694092,-3.3161001682281492,15,load,16,198,load_specific_rho,Three-way loadwise robust CP,0.06000201409061966
0,-5.863097667694092,-3.3161001682281492,16,load,17,198,load_specific_rho,Three-way loadwise robust CP,0.06225427638274095
0,-5.863097667694092,-3.3161001682281492,17,load,18,198,load_specific_rho,Three-way loadwise robust CP,0.002861138561948362
0,-5.863097667694092,-3.3161001682281492,18,load,19,198,load_specific_rho,Three-way loadwise robust CP,0.013335698572214838
0,-5.863097667694092,-3.3161001682281492,19,load,20,198,load_specific_rho,Three-way loadwise robust CP,0.016191508559666
0,-5.863097667694092,-3.3161001682281492,20,load,21,198,load_specific_rho,Three-way loadwise robust CP,0.021235165968233716
0,-5.863097667694092,-3.3161001682281492,21,load,22,198,load_specific_rho,Three-way loadwise robust CP,0.013220942432244243
0,-5.863097667694092,-3.3161001682281492,22,load,23,198,load_specific_rho,Three-way loadwise robust CP,0.02167765480067496
0,-5.863097667694092,-3.3161001682281492,23,load,24,198,load_specific_rho,Three-way loadwise robust CP,0.03018113658747179
0,-5.863097667694092,-3.3161001682281492,24,load,25,198,load_specific_rho,Three-way loadwise robust CP,0.021264944488435855
0,-5.863097667694092,-3.3161001682281492,25,load,26,198,load_specific_rho,Three-way loadwise robust CP,0.021925762818892913
0,-5.863097667694092,-3.3161001682281492,26,load,27,198,load_specific_rho,Three-way loadwise robust CP,0.024213008924649948
0,-5.863097667694092,-3.3161001682281492,27,load,28,198,load_specific_rho,Three-way loadwise robust CP,0.02598516715620347
0,-5.863097667694092,-3.3161001682281492,28,load,29,198,load_specific_rho,Three-way loadwise robust CP,0.026898161503511986
0,-5.863097667694092,-3.3161001682281492,29,load,30,198,load_specific_rho,Three-way loadwise robust CP,0.027935271247521598
0,-5.863097667694092,-3.3161001682281492,30,load,31,198,load_specific_rho,Three-way loadwise robust CP,0.028123742126648033
0,-5.863097667694092,-3.3161001682281492,31,load,32,198,load_specific_rho,Three-way loadwise robust CP,0.028386326097099485
0,-5.863097667694092,-3.3161001682281492,32,sgen,12,198,load_specific_rho,Three-way loadwise robust CP,0.05325846634186426
0,-5.863097667694092,-3.3161001682281492,33,sgen,17,198,load_specific_rho,Three-way loadwise robust CP,0.062114907604324365
0,-5.863097667694092,-3.3161001682281492,34,sgen,21,198,load_specific_rho,Three-way loadwise robust CP,0.021175567260593553
0,-5.863097667694092,-3.3161001682281492,35,sgen,24,198,load_specific_rho,Three-way loadwise robust CP,0.030155420303344727
0,-5.863097667694092,-3.3161001682281492,36,sgen,28,198,load_specific_rho,Three-way loadwise robust CP,0.026116590557363928
0,-5.863097667694092,-3.3161001682281492,37,sgen,32,198,load_specific_rho,Three-way loadwise robust CP,0.028315711479576542
1,-3.3161001682281492,-2.477263927459717,0,load,1,209,uniform_rho,Uniform robust CP,0.0015403805815354479
1,-3.3161001682281492,-2.477263927459717,1,load,2,209,uniform_rho,Uniform robust CP,0.0076571683867383555
1,-3.3161001682281492,-2.477263927459717,2,load,3,209,uniform_rho,Uniform robust CP,0.009953879226958229
1,-3.3161001682281492,-2.477263927459717,3,load,4,209,uniform_rho,Uniform robust CP,0.01242958992642118
1,-3.3161001682281492,-2.477263927459717,4,load,5,209,uniform_rho,Uniform robust CP,0.01730197177945314
1,-3.3161001682281492,-2.477263927459717,5,load,6,209,uniform_rho,Uniform robust CP,0.017428754764009846
1,-3.3161001682281492,-2.477263927459717,6,load,7,209,uniform_rho,Uniform robust CP,0.021489115415763926
1,-3.3161001682281492,-2.477263927459717,7,load,8,209,uniform_rho,Uniform robust CP,0.02679967904343694
1,-3.3161001682281492,-2.477263927459717,8,load,9,209,uniform_rho,Uniform robust CP,0.03245173935567225
1,-3.3161001682281492,-2.477263927459717,9,load,10,209,uniform_rho,Uniform robust CP,0.03370573537818178
1,-3.3161001682281492,-2.477263927459717,10,load,11,209,uniform_rho,Uniform robust CP,0.03601850669495921
1,-3.3161001682281492,-2.477263927459717,11,load,12,209,uniform_rho,Uniform robust CP,0.04409309742520762
1,-3.3161001682281492,-2.477263927459717,12,load,13,209,uniform_rho,Uniform robust CP,0.04464047967536544
1,-3.3161001682281492,-2.477263927459717,13,load,14,209,uniform_rho,Uniform robust CP,0.045853938023072686
1,-3.3161001682281492,-2.477263927459717,14,load,15,209,uniform_rho,Uniform robust CP,0.04756594039600071
1,-3.3161001682281492,-2.477263927459717,15,load,16,209,uniform_rho,Uniform robust CP,0.049554838192941375
1,-3.3161001682281492,-2.477263927459717,16,load,17,209,uniform_rho,Uniform robust CP,0.05141495064325996
1,-3.3161001682281492,-2.477263927459717,17,load,18,209,uniform_rho,Uniform robust CP,0.0023629749873195255
1,-3.3161001682281492,-2.477263927459717,18,load,19,209,uniform_rho,Uniform robust CP,0.011013770036750525
1,-3.3161001682281492,-2.477263927459717,19,load,20,209,uniform_rho,Uniform robust CP,0.013372344227680077
1,-3.3161001682281492,-2.477263927459717,20,load,21,209,uniform_rho,Uniform robust CP,0.017537831512902446
1,-3.3161001682281492,-2.477263927459717,21,load,22,209,uniform_rho,Uniform robust CP,0.010918994519060199
1,-3.3161001682281492,-2.477263927459717,22,load,23,209,uniform_rho,Uniform robust CP,0.01790327695379545
1,-3.3161001682281492,-2.477263927459717,23,load,24,209,uniform_rho,Uniform robust CP,0.024926185607910156
1,-3.3161001682281492,-2.477263927459717,24,load,25,209,uniform_rho,Uniform robust CP,0.01756242518317508
1,-3.3161001682281492,-2.477263927459717,25,load,26,209,uniform_rho,Uniform robust CP,0.018108185953659706
1,-3.3161001682281492,-2.477263927459717,26,load,27,209,uniform_rho,Uniform robust CP,0.019997191054506033
1,-3.3161001682281492,-2.477263927459717,27,load,28,209,uniform_rho,Uniform robust CP,0.021460792164366978
1,-3.3161001682281492,-2.477263927459717,28,load,29,209,uniform_rho,Uniform robust CP,0.02221482163883781
1,-3.3161001682281492,-2.477263927459717,29,load,30,209,uniform_rho,Uniform robust CP,0.023071356312409017
1,-3.3161001682281492,-2.477263927459717,30,load,31,209,uniform_rho,Uniform robust CP,0.023227011819323896
1,-3.3161001682281492,-2.477263927459717,31,load,32,209,uniform_rho,Uniform robust CP,0.023443876309041215
1,-3.3161001682281492,-2.477263927459717,32,sgen,12,209,uniform_rho,Uniform robust CP,0.043985434855392753
1,-3.3161001682281492,-2.477263927459717,33,sgen,17,209,uniform_rho,Uniform robust CP,0.05129984788599006
1,-3.3161001682281492,-2.477263927459717,34,sgen,21,209,uniform_rho,Uniform robust CP,0.017488609759960028
1,-3.3161001682281492,-2.477263927459717,35,sgen,24,209,uniform_rho,Uniform robust CP,0.024904946882541523
1,-3.3161001682281492,-2.477263927459717,36,sgen,28,209,uniform_rho,Uniform robust CP,0.021569332943838674
1,-3.3161001682281492,-2.477263927459717,37,sgen,32,209,uniform_rho,Uniform robust CP,0.023385556667635133
1,-3.3161001682281492,-2.477263927459717,0,load,1,209,load_specific_rho,Three-way loadwise robust CP,0.0017410317653631501
1,-3.3161001682281492,-2.477263927459717,1,load,2,209,load_specific_rho,Three-way loadwise robust CP,0.008654597152061072
1,-3.3161001682281492,-2.477263927459717,2,load,3,209,load_specific_rho,Three-way loadwise robust CP,0.011250479349362408
1,-3.3161001682281492,-2.477263927459717,3,load,4,209,load_specific_rho,Three-way loadwise robust CP,0.014048678068096176
1,-3.3161001682281492,-2.477263927459717,4,load,5,209,load_specific_rho,Three-way loadwise robust CP,0.019555740206370964
1,-3.3161001682281492,-2.477263927459717,5,load,6,209,load_specific_rho,Three-way loadwise robust CP,0.01969903804202744
1,-3.3161001682281492,-2.477263927459717,6,load,7,209,load_specific_rho,Three-way loadwise robust CP,0.024288304459868182
1,-3.3161001682281492,-2.477263927459717,7,load,8,209,load_specific_rho,Three-way loadwise robust CP,0.03029062627474388
1,-3.3161001682281492,-2.477263927459717,8,load,9,209,load_specific_rho,Three-way loadwise robust CP,0.03667892840040521
1,-3.3161001682281492,-2.477263927459717,9,load,10,209,load_specific_rho,Three-way loadwise robust CP,0.0380962709292576
1,-3.3161001682281492,-2.477263927459717,10,load,11,209,load_specific_rho,Three-way loadwise robust CP,0.040710305653401405
1,-3.3161001682281492,-2.477263927459717,11,load,12,209,load_specific_rho,Three-way loadwise robust CP,0.049836698911135645
1,-3.3161001682281492,-2.477263927459717,12,load,13,209,load_specific_rho,Three-way loadwise robust CP,0.05045538360292221
1,-3.3161001682281492,-2.477263927459717,13,load,14,209,load_specific_rho,Three-way loadwise robust CP,0.0518269079876279
1,-3.3161001682281492,-2.477263927459717,14,load,15,209,load_specific_rho,Three-way loadwise robust CP,0.05376191713366208
1,-3.3161001682281492,-2.477263927459717,15,load,16,209,load_specific_rho,Three-way loadwise robust CP,0.056009890319018485
1,-3.3161001682281492,-2.477263927459717,16,load,17,209,load_specific_rho,Three-way loadwise robust CP,0.05811230247739774
1,-3.3161001682281492,-2.477263927459717,17,load,18,209,load_specific_rho,Three-way loadwise robust CP,0.0026707779642234364
1,-3.3161001682281492,-2.477263927459717,18,load,19,209,load_specific_rho,Three-way loadwise robust CP,0.012448432368106221
1,-3.3161001682281492,-2.477263927459717,19,load,20,209,load_specific_rho,Three-way loadwise robust CP,0.015114236284746951
1,-3.3161001682281492,-2.477263927459717,20,load,21,209,load_specific_rho,Three-way loadwise robust CP,0.01982232321386101
1,-3.3161001682281492,-2.477263927459717,21,load,22,209,load_specific_rho,Three-way loadwise robust CP,0.012341311317078052
1,-3.3161001682281492,-2.477263927459717,22,load,23,209,load_specific_rho,Three-way loadwise robust CP,0.020235371864778105
1,-3.3161001682281492,-2.477263927459717,23,load,24,209,load_specific_rho,Three-way loadwise robust CP,0.02817309011351776
1,-3.3161001682281492,-2.477263927459717,24,load,25,209,load_specific_rho,Three-way loadwise robust CP,0.019850120474930847
1,-3.3161001682281492,-2.477263927459717,25,load,26,209,load_specific_rho,Three-way loadwise robust CP,0.020466972471828822
1,-3.3161001682281492,-2.477263927459717,26,load,27,209,load_specific_rho,Three-way loadwise robust CP,0.022602040860076222
1,-3.3161001682281492,-2.477263927459717,27,load,28,209,load_specific_rho,Three-way loadwise robust CP,0.024256291799509
1,-3.3161001682281492,-2.477263927459717,28,load,29,209,load_specific_rho,Three-way loadwise robust CP,0.025108541745275832
1,-3.3161001682281492,-2.477263927459717,29,load,30,209,load_specific_rho,Three-way loadwise robust CP,0.02607664929784965
1,-3.3161001682281492,-2.477263927459717,30,load,31,209,load_specific_rho,Three-way loadwise robust CP,0.02625258061329277
1,-3.3161001682281492,-2.477263927459717,31,load,32,209,load_specific_rho,Three-way loadwise robust CP,0.026497694041690337
1,-3.3161001682281492,-2.477263927459717,32,sgen,12,209,load_specific_rho,Three-way loadwise robust CP,0.04971501213045615
1,-3.3161001682281492,-2.477263927459717,33,sgen,17,209,load_specific_rho,Three-way loadwise robust CP,0.05798220634460449
1,-3.3161001682281492,-2.477263927459717,34,sgen,21,209,load_specific_rho,Three-way loadwise robust CP,0.019766689796739016
1,-3.3161001682281492,-2.477263927459717,35,sgen,24,209,load_specific_rho,Three-way loadwise robust CP,0.028149084815109582
1,-3.3161001682281492,-2.477263927459717,36,sgen,28,209,load_specific_rho,Three-way loadwise robust CP,0.024378971186124695
1,-3.3161001682281492,-2.477263927459717,37,sgen,32,209,load_specific_rho,Three-way loadwise robust CP,0.02643177763801079
2,-2.477263927459717,-1.67896409034729,0,load,1,172,uniform_rho,Uniform robust CP,0.0015403805815353898
2,-2.477263927459717,-1.67896409034729,1,load,2,172,uniform_rho,Uniform robust CP,0.0076571683867383555
2,-2.477263927459717,-1.67896409034729,2,load,3,172,uniform_rho,Uniform robust CP,0.009953879226958229
2,-2.477263927459717,-1.67896409034729,3,load,4,172,uniform_rho,Uniform robust CP,0.012429589926421179
2,-2.477263927459717,-1.67896409034729,4,load,5,172,uniform_rho,Uniform robust CP,0.01730197177945314
2,-2.477263927459717,-1.67896409034729,5,load,6,172,uniform_rho,Uniform robust CP,0.01742875476400986
2,-2.477263927459717,-1.67896409034729,6,load,7,172,uniform_rho,Uniform robust CP,0.021489115415763926
2,-2.477263927459717,-1.67896409034729,7,load,8,172,uniform_rho,Uniform robust CP,0.026799679043436945
2,-2.477263927459717,-1.67896409034729,8,load,9,172,uniform_rho,Uniform robust CP,0.03245173935567225
2,-2.477263927459717,-1.67896409034729,9,load,10,172,uniform_rho,Uniform robust CP,0.03370573537818178
2,-2.477263927459717,-1.67896409034729,10,load,11,172,uniform_rho,Uniform robust CP,0.03601850669495921
2,-2.477263927459717,-1.67896409034729,11,load,12,172,uniform_rho,Uniform robust CP,0.044093097425207665
2,-2.477263927459717,-1.67896409034729,12,load,13,172,uniform_rho,Uniform robust CP,0.04464047967536549
2,-2.477263927459717,-1.67896409034729,13,load,14,172,uniform_rho,Uniform robust CP,0.04585393802307269
2,-2.477263927459717,-1.67896409034729,14,load,15,172,uniform_rho,Uniform robust CP,0.047565940396000685
2,-2.477263927459717,-1.67896409034729,15,load,16,172,uniform_rho,Uniform robust CP,0.049554838192941375
2,-2.477263927459717,-1.67896409034729,16,load,17,172,uniform_rho,Uniform robust CP,0.05141495064325995
2,-2.477263927459717,-1.67896409034729,17,load,18,172,uniform_rho,Uniform robust CP,0.0023629749873195854
2,-2.477263927459717,-1.67896409034729,18,load,19,172,uniform_rho,Uniform robust CP,0.011013770036750522
2,-2.477263927459717,-1.67896409034729,19,load,20,172,uniform_rho,Uniform robust CP,0.013372344227680077
2,-2.477263927459717,-1.67896409034729,20,load,21,172,uniform_rho,Uniform robust CP,0.017537831512902446
2,-2.477263927459717,-1.67896409034729,21,load,22,172,uniform_rho,Uniform robust CP,0.010918994519060199
2,-2.477263927459717,-1.67896409034729,22,load,23,172,uniform_rho,Uniform robust CP,0.017903276953795382
2,-2.477263927459717,-1.67896409034729,23,load,24,172,uniform_rho,Uniform robust CP,0.024926185607910156
2,-2.477263927459717,-1.67896409034729,24,load,25,172,uniform_rho,Uniform robust CP,0.017562425183175065
2,-2.477263927459717,-1.67896409034729,25,load,26,172,uniform_rho,Uniform robust CP,0.01810818595365969
2,-2.477263927459717,-1.67896409034729,26,load,27,172,uniform_rho,Uniform robust CP,0.019997191054506036
2,-2.477263927459717,-1.67896409034729,27,load,28,172,uniform_rho,Uniform robust CP,0.021460792164366985
2,-2.477263927459717,-1.67896409034729,28,load,29,172,uniform_rho,Uniform robust CP,0.02221482163883781
2,-2.477263927459717,-1.67896409034729,29,load,30,172,uniform_rho,Uniform robust CP,0.02307135631240901
2,-2.477263927459717,-1.67896409034729,30,load,31,172,uniform_rho,Uniform robust CP,0.023227011819323885
2,-2.477263927459717,-1.67896409034729,31,load,32,172,uniform_rho,Uniform robust CP,0.02344387630904121
2,-2.477263927459717,-1.67896409034729,32,sgen,12,172,uniform_rho,Uniform robust CP,0.043985434855392795
2,-2.477263927459717,-1.67896409034729,33,sgen,17,172,uniform_rho,Uniform robust CP,0.05129984788599007
2,-2.477263927459717,-1.67896409034729,34,sgen,21,172,uniform_rho,Uniform robust CP,0.017488609759960028
2,-2.477263927459717,-1.67896409034729,35,sgen,24,172,uniform_rho,Uniform robust CP,0.024904946882541523
2,-2.477263927459717,-1.67896409034729,36,sgen,28,172,uniform_rho,Uniform robust CP,0.02156933294383867
2,-2.477263927459717,-1.67896409034729,37,sgen,32,172,uniform_rho,Uniform robust CP,0.023385556667635123
2,-2.477263927459717,-1.67896409034729,0,load,1,172,load_specific_rho,Three-way loadwise robust CP,0.0016232013143792118
2,-2.477263927459717,-1.67896409034729,1,load,2,172,load_specific_rho,Three-way loadwise robust CP,0.008068866836394406
2,-2.477263927459717,-1.67896409034729,2,load,3,172,load_specific_rho,Three-way loadwise robust CP,0.010489063571721968
2,-2.477263927459717,-1.67896409034729,3,load,4,172,load_specific_rho,Three-way loadwise robust CP,0.013097884345991684
2,-2.477263927459717,-1.67896409034729,4,load,5,172,load_specific_rho,Three-way loadwise robust CP,0.01823223667606033
2,-2.477263927459717,-1.67896409034729,5,load,6,172,load_specific_rho,Three-way loadwise robust CP,0.01836583632645882
2,-2.477263927459717,-1.67896409034729,6,load,7,172,load_specific_rho,Three-way loadwise robust CP,0.022644507990971174
2,-2.477263927459717,-1.67896409034729,7,load,8,172,load_specific_rho,Three-way loadwise robust CP,0.028240601556329795
2,-2.477263927459717,-1.67896409034729,8,load,9,172,load_specific_rho,Three-way loadwise robust CP,0.03419655285677159
2,-2.477263927459717,-1.67896409034729,9,load,10,172,load_specific_rho,Three-way loadwise robust CP,0.03551797174270366
2,-2.477263927459717,-1.67896409034729,10,load,11,172,load_specific_rho,Three-way loadwise robust CP,0.03795509246874518
2,-2.477263927459717,-1.67896409034729,11,load,12,172,load_specific_rho,Three-way loadwise robust CP,0.046463824949227225
2,-2.477263927459717,-1.67896409034729,12,load,13,172,load_specific_rho,Three-way loadwise robust CP,0.04704063797749747
2,-2.477263927459717,-1.67896409034729,13,load,14,172,load_specific_rho,Three-way loadwise robust CP,0.04831933962341088
2,-2.477263927459717,-1.67896409034729,14,load,15,172,load_specific_rho,Three-way loadwise robust CP,0.050123390216665384
2,-2.477263927459717,-1.67896409034729,15,load,16,172,load_specific_rho,Three-way loadwise robust CP,0.05221922390663766
2,-2.477263927459717,-1.67896409034729,16,load,17,172,load_specific_rho,Three-way loadwise robust CP,0.0541793479243271
2,-2.477263927459717,-1.67896409034729,17,load,18,172,load_specific_rho,Three-way loadwise robust CP,0.00249002366768325
2,-2.477263927459717,-1.67896409034729,18,load,19,172,load_specific_rho,Three-way loadwise robust CP,0.011605940904619865
2,-2.477263927459717,-1.67896409034729,19,load,20,172,load_specific_rho,Three-way loadwise robust CP,0.014091327160893119
2,-2.477263927459717,-1.67896409034729,20,load,21,172,load_specific_rho,Three-way loadwise robust CP,0.018480777740478516
2,-2.477263927459717,-1.67896409034729,21,load,22,172,load_specific_rho,Three-way loadwise robust CP,0.011506069647652772
2,-2.477263927459717,-1.67896409034729,22,load,23,172,load_specific_rho,Three-way loadwise robust CP,0.018865871870528045
2,-2.477263927459717,-1.67896409034729,23,load,24,172,load_specific_rho,Three-way loadwise robust CP,0.026266377105904362
2,-2.477263927459717,-1.67896409034729,24,load,25,172,load_specific_rho,Three-way loadwise robust CP,0.018506693724093637
2,-2.477263927459717,-1.67896409034729,25,load,26,172,load_specific_rho,Three-way loadwise robust CP,0.019081798091550972
2,-2.477263927459717,-1.67896409034729,26,load,27,172,load_specific_rho,Three-way loadwise robust CP,0.02107236821384273
2,-2.477263927459717,-1.67896409034729,27,load,28,172,load_specific_rho,Three-way loadwise robust CP,0.022614661900046684
2,-2.477263927459717,-1.67896409034729,28,load,29,172,load_specific_rho,Three-way loadwise robust CP,0.02340923283187557
2,-2.477263927459717,-1.67896409034729,29,load,30,172,load_specific_rho,Three-way loadwise robust CP,0.024311820299296273
2,-2.477263927459717,-1.67896409034729,30,load,31,172,load_specific_rho,Three-way loadwise robust CP,0.02447584484390778
2,-2.477263927459717,-1.67896409034729,31,load,32,172,load_specific_rho,Three-way loadwise robust CP,0.024704369358544653
2,-2.477263927459717,-1.67896409034729,32,sgen,12,172,load_specific_rho,Three-way loadwise robust CP,0.04635037374961596
2,-2.477263927459717,-1.67896409034729,33,sgen,17,172,load_specific_rho,Three-way loadwise robust CP,0.05405805650509656
2,-2.477263927459717,-1.67896409034729,34,sgen,21,172,load_specific_rho,Three-way loadwise robust CP,0.018428909510620706
2,-2.477263927459717,-1.67896409034729,35,sgen,24,172,load_specific_rho,Three-way loadwise robust CP,0.0262439964505341
2,-2.477263927459717,-1.67896409034729,36,sgen,28,172,load_specific_rho,Three-way loadwise robust CP,0.022729038527494527
2,-2.477263927459717,-1.67896409034729,37,sgen,32,172,load_specific_rho,Three-way loadwise robust CP,0.024642914079427758
3,-1.67896409034729,-0.6198024272918701,0,load,1,190,uniform_rho,Uniform robust CP,0.0015403805815353833
3,-1.67896409034729,-0.6198024272918701,1,load,2,190,uniform_rho,Uniform robust CP,0.0076571683867383555
3,-1.67896409034729,-0.6198024272918701,2,load,3,190,uniform_rho,Uniform robust CP,0.009953879226958229
3,-1.67896409034729,-0.6198024272918701,3,load,4,190,uniform_rho,Uniform robust CP,0.012429589926421196
3,-1.67896409034729,-0.6198024272918701,4,load,5,190,uniform_rho,Uniform robust CP,0.01730197177945314
3,-1.67896409034729,-0.6198024272918701,5,load,6,190,uniform_rho,Uniform robust CP,0.017428754764009905
3,-1.67896409034729,-0.6198024272918701,6,load,7,190,uniform_rho,Uniform robust CP,0.021489115415763926
3,-1.67896409034729,-0.6198024272918701,7,load,8,190,uniform_rho,Uniform robust CP,0.026799679043436945
3,-1.67896409034729,-0.6198024272918701,8,load,9,190,uniform_rho,Uniform robust CP,0.03245173935567225
3,-1.67896409034729,-0.6198024272918701,9,load,10,190,uniform_rho,Uniform robust CP,0.03370573537818178
3,-1.67896409034729,-0.6198024272918701,10,load,11,190,uniform_rho,Uniform robust CP,0.03601850669495921
3,-1.67896409034729,-0.6198024272918701,11,load,12,190,uniform_rho,Uniform robust CP,0.04409309742520772
3,-1.67896409034729,-0.6198024272918701,12,load,13,190,uniform_rho,Uniform robust CP,0.044640479675365545
3,-1.67896409034729,-0.6198024272918701,13,load,14,190,uniform_rho,Uniform robust CP,0.04585393802307269
3,-1.67896409034729,-0.6198024272918701,14,load,15,190,uniform_rho,Uniform robust CP,0.047565940396000615
3,-1.67896409034729,-0.6198024272918701,15,load,16,190,uniform_rho,Uniform robust CP,0.049554838192941375
3,-1.67896409034729,-0.6198024272918701,16,load,17,190,uniform_rho,Uniform robust CP,0.051414950643259884
3,-1.67896409034729,-0.6198024272918701,17,load,18,190,uniform_rho,Uniform robust CP,0.0023629749873196313
3,-1.67896409034729,-0.6198024272918701,18,load,19,190,uniform_rho,Uniform robust CP,0.011013770036750466
3,-1.67896409034729,-0.6198024272918701,19,load,20,190,uniform_rho,Uniform robust CP,0.013372344227680077
3,-1.67896409034729,-0.6198024272918701,20,load,21,190,uniform_rho,Uniform robust CP,0.017537831512902412
3,-1.67896409034729,-0.6198024272918701,21,load,22,190,uniform_rho,Uniform robust CP,0.010918994519060199
3,-1.67896409034729,-0.6198024272918701,22,load,23,190,uniform_rho,Uniform robust CP,0.017903276953795347
3,-1.67896409034729,-0.6198024272918701,23,load,24,190,uniform_rho,Uniform robust CP,0.024926185607910156
3,-1.67896409034729,-0.6198024272918701,24,load,25,190,uniform_rho,Uniform robust CP,0.01756242518317502
3,-1.67896409034729,-0.6198024272918701,25,load,26,190,uniform_rho,Uniform robust CP,0.01810818595365964
3,-1.67896409034729,-0.6198024272918701,26,load,27,190,uniform_rho,Uniform robust CP,0.019997191054506036
3,-1.67896409034729,-0.6198024272918701,27,load,28,190,uniform_rho,Uniform robust CP,0.021460792164367016
3,-1.67896409034729,-0.6198024272918701,28,load,29,190,uniform_rho,Uniform robust CP,0.02221482163883781
3,-1.67896409034729,-0.6198024272918701,29,load,30,190,uniform_rho,Uniform robust CP,0.02307135631240898
3,-1.67896409034729,-0.6198024272918701,30,load,31,190,uniform_rho,Uniform robust CP,0.023227011819323854
3,-1.67896409034729,-0.6198024272918701,31,load,32,190,uniform_rho,Uniform robust CP,0.02344387630904121
3,-1.67896409034729,-0.6198024272918701,32,sgen,12,190,uniform_rho,Uniform robust CP,0.04398543485539285
3,-1.67896409034729,-0.6198024272918701,33,sgen,17,190,uniform_rho,Uniform robust CP,0.051299847885990006
3,-1.67896409034729,-0.6198024272918701,34,sgen,21,190,uniform_rho,Uniform robust CP,0.017488609759960028
3,-1.67896409034729,-0.6198024272918701,35,sgen,24,190,uniform_rho,Uniform robust CP,0.024904946882541523
3,-1.67896409034729,-0.6198024272918701,36,sgen,28,190,uniform_rho,Uniform robust CP,0.02156933294383867
3,-1.67896409034729,-0.6198024272918701,37,sgen,32,190,uniform_rho,Uniform robust CP,0.023385556667635095
3,-1.67896409034729,-0.6198024272918701,0,load,1,190,load_specific_rho,Three-way loadwise robust CP,0.002138772492685348
3,-1.67896409034729,-0.6198024272918701,1,load,2,190,load_specific_rho,Three-way loadwise robust CP,0.010631749915396841
3,-1.67896409034729,-0.6198024272918701,2,load,3,190,load_specific_rho,Three-way loadwise robust CP,0.013820664413279341
3,-1.67896409034729,-0.6198024272918701,3,load,4,190,load_specific_rho,Three-way loadwise robust CP,0.01725811487671025
3,-1.67896409034729,-0.6198024272918701,4,load,5,190,load_specific_rho,Three-way loadwise robust CP,0.024023271751602557
3,-1.67896409034729,-0.6198024272918701,5,load,6,190,load_specific_rho,Three-way loadwise robust CP,0.02419930614411645
3,-1.67896409034729,-0.6198024272918701,6,load,7,190,load_specific_rho,Three-way loadwise robust CP,0.0298369958011091
3,-1.67896409034729,-0.6198024272918701,7,load,8,190,load_specific_rho,Three-way loadwise robust CP,0.03721055500048697
3,-1.67896409034729,-0.6198024272918701,8,load,9,190,load_specific_rho,Three-way loadwise robust CP,0.04505827216059267
3,-1.67896409034729,-0.6198024272918701,9,load,10,190,load_specific_rho,Three-way loadwise robust CP,0.04679940823503426
3,-1.67896409034729,-0.6198024272918701,10,load,11,190,load_specific_rho,Three-way loadwise robust CP,0.05001062222558283
3,-1.67896409034729,-0.6198024272918701,11,load,12,190,load_specific_rho,Three-way loadwise robust CP,0.061221950614529175
3,-1.67896409034729,-0.6198024272918701,12,load,13,190,load_specific_rho,Three-way loadwise robust CP,0.06198197454215826
3,-1.67896409034729,-0.6198024272918701,13,load,14,190,load_specific_rho,Three-way loadwise robust CP,0.0636668252642495
3,-1.67896409034729,-0.6198024272918701,14,load,15,190,load_specific_rho,Three-way loadwise robust CP,0.06604388949533792
3,-1.67896409034729,-0.6198024272918701,15,load,16,190,load_specific_rho,Three-way loadwise robust CP,0.06880541476373614
3,-1.67896409034729,-0.6198024272918701,16,load,17,190,load_specific_rho,Three-way loadwise robust CP,0.0713881254196167
3,-1.67896409034729,-0.6198024272918701,17,load,18,190,load_specific_rho,Three-way loadwise robust CP,0.0032809202896766365
3,-1.67896409034729,-0.6198024272918701,18,load,19,190,load_specific_rho,Three-way loadwise robust CP,0.015292291189419327
3,-1.67896409034729,-0.6198024272918701,19,load,20,190,load_specific_rho,Three-way loadwise robust CP,0.01856710110457059
3,-1.67896409034729,-0.6198024272918701,20,load,21,190,load_specific_rho,Three-way loadwise robust CP,0.024350755956532227
3,-1.67896409034729,-0.6198024272918701,21,load,22,190,load_specific_rho,Three-way loadwise robust CP,0.015160698209966236
3,-1.67896409034729,-0.6198024272918701,22,load,23,190,load_specific_rho,Three-way loadwise robust CP,0.02485816605110802
3,-1.67896409034729,-0.6198024272918701,23,load,24,190,load_specific_rho,Three-way loadwise robust CP,0.034609265245757914
3,-1.67896409034729,-0.6198024272918701,24,load,25,190,load_specific_rho,Three-way loadwise robust CP,0.0243849035341531
3,-1.67896409034729,-0.6198024272918701,25,load,26,190,load_specific_rho,Three-way loadwise robust CP,0.02514267608561957
3,-1.67896409034729,-0.6198024272918701,26,load,27,190,load_specific_rho,Three-way loadwise robust CP,0.027765503324979957
3,-1.67896409034729,-0.6198024272918701,27,load,28,190,load_specific_rho,Three-way loadwise robust CP,0.029797669811339134
3,-1.67896409034729,-0.6198024272918701,28,load,29,190,load_specific_rho,Three-way loadwise robust CP,0.030844617246280848
3,-1.67896409034729,-0.6198024272918701,29,load,30,190,load_specific_rho,Three-way loadwise robust CP,0.03203389009276103
3,-1.67896409034729,-0.6198024272918701,30,load,31,190,load_specific_rho,Three-way loadwise robust CP,0.03225001312139123
3,-1.67896409034729,-0.6198024272918701,31,load,32,190,load_specific_rho,Three-way loadwise robust CP,0.03255112299696864
3,-1.67896409034729,-0.6198024272918701,32,sgen,12,190,load_specific_rho,Three-way loadwise robust CP,0.061072464347581956
3,-1.67896409034729,-0.6198024272918701,33,sgen,17,190,load_specific_rho,Three-way loadwise robust CP,0.07122830867430573
3,-1.67896409034729,-0.6198024272918701,34,sgen,21,190,load_specific_rho,Three-way loadwise robust CP,0.024282413020704312
3,-1.67896409034729,-0.6198024272918701,35,sgen,24,190,load_specific_rho,Three-way loadwise robust CP,0.034579775909069015
3,-1.67896409034729,-0.6198024272918701,36,sgen,28,190,load_specific_rho,Three-way loadwise robust CP,0.02994837544620088
3,-1.67896409034729,-0.6198024272918701,37,sgen,32,190,load_specific_rho,Three-way loadwise robust CP,0.03247014791437028
4,-0.6198024272918701,1.9603241682052612,0,load,1,231,uniform_rho,Uniform robust CP,0.0015403805815353458
4,-0.6198024272918701,1.9603241682052612,1,load,2,231,uniform_rho,Uniform robust CP,0.0076571683867383555
4,-0.6198024272918701,1.9603241682052612,2,load,3,231,uniform_rho,Uniform robust CP,0.009953879226958229
4,-0.6198024272918701,1.9603241682052612,3,load,4,231,uniform_rho,Uniform robust CP,0.012429589926421283
4,-0.6198024272918701,1.9603241682052612,4,load,5,231,uniform_rho,Uniform robust CP,0.01730197177945314
4,-0.6198024272918701,1.9603241682052612,5,load,6,231,uniform_rho,Uniform robust CP,0.01742875476400996
4,-0.6198024272918701,1.9603241682052612,6,load,7,231,uniform_rho,Uniform robust CP,0.021489115415763926
4,-0.6198024272918701,1.9603241682052612,7,load,8,231,uniform_rho,Uniform robust CP,0.02679967904343688
4,-0.6198024272918701,1.9603241682052612,8,load,9,231,uniform_rho,Uniform robust CP,0.03245173935567225
4,-0.6198024272918701,1.9603241682052612,9,load,10,231,uniform_rho,Uniform robust CP,0.03370573537818178
4,-0.6198024272918701,1.9603241682052612,10,load,11,231,uniform_rho,Uniform robust CP,0.036018506694959214
4,-0.6198024272918701,1.9603241682052612,11,load,12,231,uniform_rho,Uniform robust CP,0.04409309742520774
4,-0.6198024272918701,1.9603241682052612,12,load,13,231,uniform_rho,Uniform robust CP,0.044640479675365566
4,-0.6198024272918701,1.9603241682052612,13,load,14,231,uniform_rho,Uniform robust CP,0.0458539380230727
4,-0.6198024272918701,1.9603241682052612,14,load,15,231,uniform_rho,Uniform robust CP,0.04756594039600058
4,-0.6198024272918701,1.9603241682052612,15,load,16,231,uniform_rho,Uniform robust CP,0.049554838192941375
4,-0.6198024272918701,1.9603241682052612,16,load,17,231,uniform_rho,Uniform robust CP,0.05141495064325983
4,-0.6198024272918701,1.9603241682052612,17,load,18,231,uniform_rho,Uniform robust CP,0.0023629749873196465
4,-0.6198024272918701,1.9603241682052612,18,load,19,231,uniform_rho,Uniform robust CP,0.011013770036750421
4,-0.6198024272918701,1.9603241682052612,19,load,20,231,uniform_rho,Uniform robust CP,0.013372344227680077
4,-0.6198024272918701,1.9603241682052612,20,load,21,231,uniform_rho,Uniform robust CP,0.017537831512902346
4,-0.6198024272918701,1.9603241682052612,21,load,22,231,uniform_rho,Uniform robust CP,0.010918994519060199
4,-0.6198024272918701,1.9603241682052612,22,load,23,231,uniform_rho,Uniform robust CP,0.017903276953795337
4,-0.6198024272918701,1.9603241682052612,23,load,24,231,uniform_rho,Uniform robust CP,0.024926185607910156
4,-0.6198024272918701,1.9603241682052612,24,load,25,231,uniform_rho,Uniform robust CP,0.017562425183174964
4,-0.6198024272918701,1.9603241682052612,25,load,26,231,uniform_rho,Uniform robust CP,0.018108185953659588
4,-0.6198024272918701,1.9603241682052612,26,load,27,231,uniform_rho,Uniform robust CP,0.01999719105450604
4,-0.6198024272918701,1.9603241682052612,27,load,28,231,uniform_rho,Uniform robust CP,0.021460792164367033
4,-0.6198024272918701,1.9603241682052612,28,load,29,231,uniform_rho,Uniform robust CP,0.02221482163883781
4,-0.6198024272918701,1.9603241682052612,29,load,30,231,uniform_rho,Uniform robust CP,0.023071356312408968
4,-0.6198024272918701,1.9603241682052612,30,load,31,231,uniform_rho,Uniform robust CP,0.023227011819323844
4,-0.6198024272918701,1.9603241682052612,31,load,32,231,uniform_rho,Uniform robust CP,0.023443876309041208
4,-0.6198024272918701,1.9603241682052612,32,sgen,12,231,uniform_rho,Uniform robust CP,0.043985434855392865
4,-0.6198024272918701,1.9603241682052612,33,sgen,17,231,uniform_rho,Uniform robust CP,0.05129984788598995
4,-0.6198024272918701,1.9603241682052612,34,sgen,21,231,uniform_rho,Uniform robust CP,0.017488609759960028
4,-0.6198024272918701,1.9603241682052612,35,sgen,24,231,uniform_rho,Uniform robust CP,0.024904946882541523
4,-0.6198024272918701,1.9603241682052612,36,sgen,28,231,uniform_rho,Uniform robust CP,0.021569332943838667
4,-0.6198024272918701,1.9603241682052612,37,sgen,32,231,uniform_rho,Uniform robust CP,0.02338555666763508
4,-0.6198024272918701,1.9603241682052612,0,load,1,231,load_specific_rho,Three-way loadwise robust CP,0.0017904655651026502
4,-0.6198024272918701,1.9603241682052612,1,load,2,231,load_specific_rho,Three-way loadwise robust CP,0.008900330533239131
4,-0.6198024272918701,1.9603241682052612,2,load,3,231,load_specific_rho,Three-way loadwise robust CP,0.011569918634845048
4,-0.6198024272918701,1.9603241682052612,3,load,4,231,load_specific_rho,Three-way loadwise robust CP,0.01444756771045628
4,-0.6198024272918701,1.9603241682052612,4,load,5,231,load_specific_rho,Three-way loadwise robust CP,0.02011099403019667
4,-0.6198024272918701,1.9603241682052612,5,load,6,231,load_specific_rho,Three-way loadwise robust CP,0.020258360577666286
4,-0.6198024272918701,1.9603241682052612,6,load,7,231,load_specific_rho,Three-way loadwise robust CP,0.024977931842072202
4,-0.6198024272918701,1.9603241682052612,7,load,8,231,load_specific_rho,Three-way loadwise robust CP,0.031150679941219117
4,-0.6198024272918701,1.9603241682052612,8,load,9,231,load_specific_rho,Three-way loadwise robust CP,0.03772036764193902
4,-0.6198024272918701,1.9603241682052612,9,load,10,231,load_specific_rho,Three-way loadwise robust CP,0.03917795333471711
4,-0.6198024272918701,1.9603241682052612,10,load,11,231,load_specific_rho,Three-way loadwise robust CP,0.041866209375000046
4,-0.6198024272918701,1.9603241682052612,11,load,12,231,load_specific_rho,Three-way loadwise robust CP,0.051251731906319695
4,-0.6198024272918701,1.9603241682052612,12,load,13,231,load_specific_rho,Three-way loadwise robust CP,0.05188798315591604
4,-0.6198024272918701,1.9603241682052612,13,load,14,231,load_specific_rho,Three-way loadwise robust CP,0.05329844977195862
4,-0.6198024272918701,1.9603241682052612,14,load,15,231,load_specific_rho,Three-way loadwise robust CP,0.055288400393801666
4,-0.6198024272918701,1.9603241682052612,15,load,16,231,load_specific_rho,Three-way loadwise robust CP,0.05760020116603791
4,-0.6198024272918701,1.9603241682052612,16,load,17,231,load_specific_rho,Three-way loadwise robust CP,0.05976230793980307
4,-0.6198024272918701,1.9603241682052612,17,load,18,231,load_specific_rho,Three-way loadwise robust CP,0.0027466104134977803
4,-0.6198024272918701,1.9603241682052612,18,load,19,231,load_specific_rho,Three-way loadwise robust CP,0.012801885604858398
4,-0.6198024272918701,1.9603241682052612,19,load,20,231,load_specific_rho,Three-way loadwise robust CP,0.01554338074068406
4,-0.6198024272918701,1.9603241682052612,20,load,21,231,load_specific_rho,Three-way loadwise robust CP,0.02038514623387755
4,-0.6198024272918701,1.9603241682052612,21,load,22,231,load_specific_rho,Three-way loadwise robust CP,0.012691723023693015
4,-0.6198024272918701,1.9603241682052612,22,load,23,231,load_specific_rho,Three-way loadwise robust CP,0.02080992273761062
4,-0.6198024272918701,1.9603241682052612,23,load,24,231,load_specific_rho,Three-way loadwise robust CP,0.028973019742845822
4,-0.6198024272918701,1.9603241682052612,24,load,25,231,load_specific_rho,Three-way loadwise robust CP,0.020413732753514772
4,-0.6198024272918701,1.9603241682052612,25,load,26,231,load_specific_rho,Three-way loadwise robust CP,0.02104809927179607
4,-0.6198024272918701,1.9603241682052612,26,load,27,231,load_specific_rho,Three-way loadwise robust CP,0.02324378949660865
4,-0.6198024272918701,1.9603241682052612,27,load,28,231,load_specific_rho,Three-way loadwise robust CP,0.024945010233655474
4,-0.6198024272918701,1.9603241682052612,28,load,29,231,load_specific_rho,Three-way loadwise robust CP,0.025821458447360397
4,-0.6198024272918701,1.9603241682052612,29,load,30,231,load_specific_rho,Three-way loadwise robust CP,0.026817053858474438
4,-0.6198024272918701,1.9603241682052612,30,load,31,231,load_specific_rho,Three-way loadwise robust CP,0.026997980460958575
4,-0.6198024272918701,1.9603241682052612,31,load,32,231,load_specific_rho,Three-way loadwise robust CP,0.027250053491342904
4,-0.6198024272918701,1.9603241682052612,32,sgen,12,231,load_specific_rho,Three-way loadwise robust CP,0.05112659002501139
4,-0.6198024272918701,1.9603241682052612,33,sgen,17,231,load_specific_rho,Three-way loadwise robust CP,0.059628517936338735
4,-0.6198024272918701,1.9603241682052612,34,sgen,21,231,load_specific_rho,Three-way loadwise robust CP,0.020327933195260165
4,-0.6198024272918701,1.9603241682052612,35,sgen,24,231,load_specific_rho,Three-way loadwise robust CP,0.028948332852557265
4,-0.6198024272918701,1.9603241682052612,36,sgen,28,231,load_specific_rho,Three-way loadwise robust CP,0.025071172904350687
4,-0.6198024272918701,1.9603241682052612,37,sgen,32,231,load_specific_rho,Three-way loadwise robust CP,0.027182265497285748

